Threshold-Based Algorithms for an Online Rolling Horizon Framework Under Uncertainty -- With an Application to Energy Management

Decision problems encountered in practice often possess a highly dynamic and uncertain nature. In particular fast changing forecasts for parameters (e.g., photovoltaic generation forecasts in the context of energy management) pose large challenges for the classical rolling horizon framework. Within this work, we propose an online scheduling algorithm for a rolling horizon framework, which directly uses short-term forecasts and observations of the uncertainty. The online scheduling algorithm is based on insights and results from combinatorial online optimization problems and makes use of key properties of robust optimization. Applied within a robust energy management approach, we show that the online scheduling algorithm is able to reduce the total electricity costs within a local microgrid by more than 85% compared to a classical rolling horizon framework and by more than 50% compared to a tailor-made dynamic, yet still offline rolling horizon framework. A detailed analysis provides insights into the working of the online scheduling algorithm under different underlying forecast error distributions.

==> FinalContriNormal.csv <==
P,2400,2404,2401,2405,2406,2410,2414,2411,2415,2416,2420,2424,2421,2425,2426,2430,2434,2431,2435,2436,2440,2444,2441,2445,2446,2450,2454,2451,2455,2456,2460,2464,2461,2465,2466,1600,1604,1601,1605,1606,1610,1614,1611,1615,1616,1620,1624,1621,1625,1626,1630,1634,1631,1635,1636,1640,1644,1641,1645,1646,1650,1654,1651,1655,1656,1660,1664,1661,1665,1666,1200,1204,1201,1205,1206,1210,1214,1211,1215,1216,1220,1224,1221,1225,1226,1230,1234,1231,1235,1236,1240,1244,1241,1245,1246,1250,1254,1251,1255,1256,1260,1264,1261,1265,1266,800,804,801,805,806,810,814,811,815,816,820,824,821,825,826,830,834,831,835,836,840,844,841,845,846,850,854,851,855,856,860,864,861,865,866,400,404,401,405,406,410,414,411,415,416,420,424,421,425,426,430,434,431,435,436,440,444,441,445,446,450,454,451,455,456,460,464,461,465,466,200,204,201,205,206,210,214,211,215,216,220,224,221,225,226,230,234,231,235,236,240,244,241,245,246,250,254,251,255,256,260,264,261,265,266
0.01,2.4518759043912794,2.4518759043912794,2.4518759043912794,2.4724445667818036,2.4258057809385543,7.176985209016304,7.072380164072785,7.141194311934352,6.882261536313999,6.843958496034654,3.969855574252798,0.0,0.0,0.0,0.0,6.233506153594848,0.0,0.0,0.0,0.0,2.6787275763848752,0.0,0.0,0.0,0.0,8.3535223396056,0.0,0.0,0.0,0.0,8.636373920934073,0.0,0.0,0.0,0.0,3.210922151540484,3.137221277639729,3.057388296499644,3.242782447356743,2.9657264630136146,9.92208082531612,9.481683157862848,9.82224409146007,9.665356187400473,8.87900047900855,6.558606595088513,0.0,0.0,0.0,0.0,9.02902376765572,0.0,0.0,0.0,0.0,4.638367184673304,0.0,0.0,0.0,0.0,11.552139619825962,0.0,0.0,0.0,0.0,11.917908848833125,0.0,0.0,0.0,0.0,4.167034545699773,4.142385500514523,4.044957663867942,4.183521488147563,3.970148947016051,11.48602947688365,11.089215725148588,11.366257049581746,11.201548119461961,10.214657322419574,9.641203797788357,0.0,0.0,0.0,0.0,10.903989878224753,0.0,0.0,0.0,0.0,6.056933508275852,0.0,0.0,0.0,0.0,14.052661611011606,0.0,0.0,0.0,0.0,14.558995186285491,0.0,0.0,0.0,0.0,6.491722886288922,6.431516095179285,6.294638087975322,6.457345259635096,6.158863604076694,13.3383681408454,13.215289331504414,13.505256453107492,13.731091007333026,12.267909623581154,14.219362767720725,0.0,0.0,0.0,0.0,14.203605902476994,0.0,0.0,0.0,0.0,8.925841279545756,0.0,0.0,0.0,0.0,18.02919661142442,0.0,0.0,0.0,0.0,18.42429329272628,0.0,0.0,0.0,0.0,13.578369824929036,13.522614309614506,13.17761483114767,13.472484243932604,12.869135818994119,16.091686912147715,15.95485677959643,15.518055788942894,15.970000376060728,15.182163311784771,21.142937439806882,0.0,0.0,0.0,0.0,19.033784580793828,0.0,0.0,0.0,0.0,16.471073046296162,0.0,0.0,0.0,0.0,23.034485752231358,0.0,0.0,0.0,0.0,23.286739338967287,0.0,0.0,0.0,0.0,25.814138390619625,25.794655147485933,25.794655147485933,25.799460902272045,25.794655147485933,11.623333636199039,11.623333636199039,11.623333636199039,11.623333636199039,11.623333636199039,25.94015484408613,0.0,0.0,0.0,0.0,24.69601666227793,0.0,0.0,0.0,0.0,22.692601479036792,0.0,0.0,0.0,0.0,25.956045050640235,0.0,0.0,0.0,0.0,25.956045050640235,0.0,0.0,0.0,0.0
0.05,3.1789635135851433,3.12182399086718,3.283465493440281,3.157239338503646,3.159199182828341,7.355573464790352,7.134678292907291,7.196928921176808,6.948889653975021,6.831879599098224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.03514053355539,4.769467886265967,4.9090446513136055,4.904582362488756,4.748168050530845,10.267692331037004,9.762287845671526,10.091003138123636,10.22266308316763,9.3677387952885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.102791545592344,6.98294989587553,7.164006992457098,7.062656013135116,6.530102012162362,12.16953332740336,11.754143417403228,12.328609555013621,12.417297774998028,11.138488813783173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.645356495536765,10.622328340018015,10.621534784506101,10.73542939730336,10.026256345130019,14.386947767205985,14.187103842467028,14.516043432408072,14.699713931634736,13.175804217634175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.896336196146688,16.57489015642909,16.245665550037714,16.769947640425976,15.946690751834865,17.90890885745305,17.7556965277364,17.66138734859593,18.12888697514729,16.456455147960547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.834556904897614,25.880369381146316,25.79780618931174,25.85691822371449,25.819616231252166,25.894098261369873,25.887965021598745,25.887965021598745,25.890299698977934,25.88322779817969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,3.9883070906806113,3.8999104628503103,3.972044776980752,3.952831753544706,3.785760633093131,7.386296365978997,7.22121194283249,7.116632755518009,7.104513183384024,6.859889036827418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.1979345566631014,6.8829085131010945,6.9338190620780225,7.048653412807129,6.459873467406754,10.70487880813259,10.01899417005243,10.037484921321028,10.729778000241076,9.774910954148982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.865124524388307,9.894827649817937,9.866621193535229,9.95203000534193,9.578014020509567,12.775435764570059,12.571447328169324,12.569846108330571,12.923922549519512,11.380829402429939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.021808150136554,16.638015813737432,16.575466300833437,16.7536487618382,15.381990188043275,15.834730164861233,15.465119216813452,15.768450196364762,15.94410002735419,14.242130880204513,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.86457136479866,19.51967760286257,19.667462165145906,20.390358999226173,18.13029369538304,20.09269153520797,19.73803518357355,20.00730216974251,20.62099180850036,18.30447805283329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.64981768299226,25.734156927261004,25.583946155946826,25.652409695890704,25.629195558195306,25.737896068979097,25.798091869569088,25.732374158443015,25.7705099628619,25.745016853356248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,4.714041458445276,4.539652446338111,4.627028069716492,4.644434311719542,4.3877200176167355,7.37004971166466,7.152821616791781,7.0627116776449625,7.323034627255564,7.089207267215942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.597705472701458,8.557327408826918,8.639876394428383,8.650392631726232,8.219933875944255,10.536205522318635,10.440372582296536,10.280830889789529,10.706747859039652,9.929087689504271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1922232019219,12.963979536113566,13.051009652925448,13.216077616092985,11.992888798333741,13.098325637312476,12.87101454657097,12.894122629370827,13.368726878559698,11.851281656967824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.98526910405,16.81086611801254,16.974635113834946,17.234511214066842,15.783343689542752,16.523554451799075,16.311727791135546,16.391224925442096,16.63449968680238,15.006270903514817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.231944872915037,20.827531877026598,21.036369558078952,21.695335049332435,19.098339341443,21.647933539149612,21.215620909452944,21.58600642508415,22.049310852232146,19.51437658402975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.460251885345638,25.61615151858918,25.42934419723641,25.469695043492504,25.471644238458243,25.572054413906038,25.692298985207533,25.485453950621842,25.58950164508244,25.583129243102917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,5.393128437577316,5.1714562482321025,5.408756495749355,5.294605709488171,4.944607219102558,7.089501111545329,7.174919832647203,6.7948760264451185,7.2838669822678686,7.058362125960057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.050512989744398,9.584948009268677,10.053203968246693,9.931269156856333,9.12979595555473,10.565690297382778,10.583303764343201,10.091790994469656,10.548536161762573,10.012080372510004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.585820282988331,13.546834027101076,12.41984846441753,12.555479639763156,12.770134113317098,13.308566116857326,13.272241179649114,12.860157826949424,13.596034045466572,12.446765911778945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.90142696016157,17.216723067283315,16.785172118483782,17.492640184508808,16.197858867340507,17.06766158314071,16.859281325252596,16.767261439048614,17.187339160324612,15.70427994419316,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.22670386095487,22.566693464267622,22.04999273045574,22.02052176129654,21.872499487954656,22.437203043363436,22.70682256204407,22.24915251310302,22.323253752043087,21.246413840348573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.281584605994485,25.48237010732141,25.164391138751284,25.271384789157633,25.34708602344476,25.390811380482116,25.56425888243777,25.32855014581099,25.367453456640085,25.426366015706172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,6.042341686832898,5.75799952329127,5.926961458443411,5.829953839770659,5.614925070217835,7.13071262587029,7.3411670872761645,6.391434565521893,7.429018354307033,7.180227734410204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.539172945643282,10.443756489007296,8.881066425649108,9.269503613526593,9.93679866403188,10.476483051150634,10.890449951095906,9.681462007028017,10.262279994586152,10.04909196989031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.195268049212755,13.429133630722514,11.957638971485142,12.22139195249655,13.012180891153445,13.024129172249133,13.414614467076763,12.587163480919791,12.9671841996376,12.57872303891053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.02868212909471,17.45347704030935,15.76240829070953,15.683126641556033,16.65451057600838,16.82587139275148,17.23685470587739,16.759687991058556,17.35584571912289,16.34501136891422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.889484504755252,22.3434001070191,21.812849390528864,21.627219162427302,22.186615183966467,22.191759328130406,22.499463328586085,22.03412734047001,21.957074204614848,21.969897986501177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.93793153583523,25.393950550232155,24.957982701839235,24.860728165899474,25.099979903171967,25.19913859171171,25.43418037218249,25.031981311354382,25.104393557349017,25.299773421539385,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,6.6211791052629865,6.305031906863178,6.550985615613439,6.515027500687699,6.152024192490213,7.07595860050575,7.576917069799063,6.143212328812273,7.223034730745377,7.205955067155061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.29068907498918,10.343479981921858,8.680669890475315,8.625280363737396,9.888611178591962,10.124705511857382,10.770607500570607,9.178594745003307,9.78502397220584,9.976698080565932,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.599913432540063,13.365187724400979,11.549020382227285,11.246488060684223,12.906821396984332,12.770131923933805,13.594064967601165,12.496672290284554,12.670886472003696,12.729921572738444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.646673234932603,16.319944852607744,14.565056532660696,13.710142873036043,16.050469881613118,16.368261699246936,17.514289737447303,16.097350465964638,16.447385839283832,16.565487202899824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.75863447972118,22.288056885598174,21.616938818098145,21.566254677540226,22.278643705163923,21.95691119940591,22.339662593680906,21.750493768461553,21.630517480586157,22.14391228708265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.81436678900444,25.284354200737543,24.840692167956227,24.762852735372796,24.994948230490785,24.879024898853313,25.33367489010786,24.9178177218738,24.83037293628336,25.052937953571774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,7.007531130714957,6.846122738021347,6.816387709278368,6.887546954103476,6.653061189741162,6.960424479628171,7.6619281143648035,5.845007407365588,6.9490191046187135,7.2058663883959495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.706167710432814,10.284527006097594,8.650970463381563,8.451172143251135,9.872011599188143,9.814277371409798,10.492391395243407,9.17531370079509,9.678255259084397,9.949154858230697,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.467382287433479,13.226847640273325,11.481719736815526,10.855807896235207,12.772244619388095,12.171104511208554,13.474236785472394,12.115003935376723,12.314361791527336,12.773290378483868,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.487448906870915,16.078353525426635,14.481284432680535,13.629147542913255,15.936015715633891,15.910577671476386,17.40433461686876,15.64941066726303,15.544646403084684,16.648878473115175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.445246047551795,21.994808266515868,21.30272066937604,21.231827286399266,22.13716910679619,21.67343897814364,22.176943697614966,21.57285078538114,21.41862754541622,22.16664753884203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.580856356019087,25.098864773542374,24.614509277118806,24.37958524854983,24.936720555742934,24.734830479401513,25.235339697340244,24.730475363449237,24.53925715494581,24.981476553061913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,7.119719525751148,6.965518112792585,7.122053431717814,7.04063330730682,6.902370982304693,6.9469972117895065,7.768805032146602,5.852868507076549,6.7570332057358105,7.173069805347548,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.51236091052393,10.30604071241984,8.660929505729353,7.990917839758834,9.863503126254187,9.853254718179205,10.463898349812386,9.022040523249578,9.123689696419103,10.053274563070222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.901542895788232,12.936620757061473,11.330119629215808,10.334826011458386,12.686599476782627,11.805142033237123,13.21196562383125,11.645839717383014,11.76206859059048,12.892532186193126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.953168822360434,16.031010484956223,14.423841768735542,13.302711978192267,15.950691604591128,15.561412903354233,17.02816023133835,15.131838618898112,14.77620727622704,16.428505232737045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.32037468230924,21.87418779353156,21.044903184287808,21.01256805054463,21.99115476907342,21.491470347655,21.979572692908572,21.363288261688655,21.251835510789068,22.165636105942575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.243918272293392,24.863290837225545,24.36138838036247,24.014982413894217,24.777194090570884,24.376270686776955,24.95916694699931,24.45557320888077,24.17027140966022,24.83221235449241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,7.150672082421638,7.169179361204061,6.617764541514896,7.353279973199787,6.96311890932826,6.806135779997422,7.77638098547266,5.717229336242914,6.779869949383048,7.182886617494214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.107199767607764,10.089798384633784,8.289605157876576,7.615124909161919,9.599528381911927,9.25323772686525,10.353006740910608,8.665004567940045,8.656609550126102,9.958836630383772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.7228816726209,12.911576930400505,11.085520390034825,10.083518059163861,12.549362011958687,11.367897024243083,13.143188026099955,11.489287158714605,10.771914360203786,12.776849732636038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.763533677470155,15.858078592051644,14.173550592250326,13.03609991442217,15.702992155146703,14.929096430696452,16.436368968559332,14.735856643948903,14.251810028854852,16.097834677396992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.703639720745713,21.485225024804144,20.66528014799459,20.163588912775335,21.51369585312325,21.19911192196146,21.85881316148969,21.041317394727155,20.95247106739689,22.041359504115697,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.87546431883367,24.757374866853944,24.08890465353151,23.643084354622694,24.583458589142364,24.001237313543363,24.81114558090219,24.19494523045307,23.7989770947188,24.650653613574494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,5.789265000816279,7.126743895450784,5.692543513018665,5.065226084906465,6.322731568498461,6.677769451460671,7.637942455117546,5.713497717300475,6.555295510570671,7.0504252556524865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.71034434758852,9.840417898806676,8.09628685099015,7.36865588035153,9.27915400544505,8.823145541712892,10.31462108451436,8.72408452839367,8.169714316261215,9.854771305752994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.310657012621473,12.576181669818371,10.831117422399185,10.001326098052894,12.530018302798512,11.012376424719317,12.91800604164977,11.209806178578505,10.279471654069688,12.722480105050522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.55603444568583,15.722516670486428,14.190689353057781,12.8752039937377,15.704164529759868,14.575264293592014,16.297739743878342,14.576399103039174,13.638041480807923,16.12013652331887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.225094739618633,21.31236012011604,20.340868160933848,19.66362730353133,21.07985561355233,20.90889528818083,21.631095050602827,20.94491697495846,20.64692257720925,21.76168121664097,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.488263205411887,24.500722941060072,23.796728943724453,23.259335336783316,24.312199121114112,23.68720461975331,24.669717468708505,23.91371874432308,23.42884142876199,24.44651440645743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.55,5.791146110684939,7.089810800618298,5.773098438320874,5.065226084906465,6.322731568498461,6.419174172075185,7.464990941517463,5.604229203408641,6.218956850073816,6.808652265490862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.46114621984987,9.643266570551386,7.845519842873327,6.6726810717336065,9.026794883771913,8.574169080251385,10.30801698343252,8.7872348552941,7.970534718427841,9.821400830537106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.79230741008281,12.024245966060928,10.402501668202332,8.997525827831755,12.05311893599673,10.422755175320985,12.633335589821147,10.757552207114836,9.989462029114337,12.479663652457297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.947864948482518,15.011207588073551,13.498482409559838,12.099950123022747,15.246276822096434,13.91737162297692,15.799580340006893,14.295687765171948,13.390278965192987,15.83646249115229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.41072651329803,20.91072517597908,19.58178476676363,19.233092735422193,20.809690366287967,20.66835836444266,21.457799017271796,20.56720043306418,20.10800566892088,21.43556966074727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.180729088715367,24.325521793226947,23.545512986624665,22.995598959604006,24.119861005218265,23.33384864877688,24.460398741537922,23.71569255454964,23.11939018301998,24.235376647920422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,5.795190151036654,7.089810800618298,5.773098438320874,4.958765170074555,6.322731568498461,6.289085426013829,7.388173672071845,5.527062909354404,5.80488960690475,6.632004919488746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.285634347516975,9.39068473773148,7.8859614159792075,6.484326866528269,9.017979462934234,8.15984764974033,10.049457335968103,8.471148062176956,7.777135359428284,9.583511844489198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.787880574567483,11.594694042789996,10.148600028502404,8.455106109393116,11.450704527180042,10.130021204812135,12.483876765713129,10.71142778086465,9.50912980898826,12.411030410591703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.7660561526217,14.73129466936623,12.91546379913476,11.521391262722258,14.757226080638764,13.26801850788343,15.598923552157919,13.807741382283078,12.316372193191384,15.430776236061394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.76214173339388,20.616090582380696,19.296528831449585,18.431065054474367,20.399137655796867,20.016968720924375,21.273924239259358,20.073936916651938,19.48252477946425,21.06110696559623,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.874975207043178,24.048887647081507,23.354459450354163,22.621398158646734,23.943285181442064,23.05663299686209,24.228985906369015,23.437352756286337,22.891239477508975,24.086955392853028,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.65,5.795190151036654,7.089810800618298,5.773098438320874,4.958765170074555,6.322731568498461,6.147570423789565,7.234228373974814,5.692662230584361,5.441613060815163,6.576941214897578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.028703883511392,9.34952613006263,7.792555425029048,6.204922486230638,9.104895406926211,7.544053590294863,9.726266529679775,8.051933057886858,7.095545842892257,9.439669757740466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.014497813009537,11.012457741809781,9.537736485006445,7.409987117211928,11.31880801674398,9.65279875182092,12.05134798093454,10.502213070513225,8.99851120527842,12.027260075502756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.609015478934433,14.642421055084167,12.90978188981739,11.425372104877571,14.763292943246586,12.845662684384502,15.101865718330156,13.51894112558712,12.11480877806532,15.337037771429948,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.44615573915296,20.46110922271176,18.956291340114127,17.668331809977232,20.078537685161077,19.1617356554558,20.85797750133151,19.46112521589867,19.007388705922985,20.67041267670933,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.647439373395578,23.888868664667577,23.177213994368525,22.518104186220647,23.840638973571608,22.82414745338077,24.047425786792523,23.289480514892855,22.593050815251967,23.91790817220546,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,5.516700481372544,7.051454554976425,5.744012490776256,4.958765170074555,6.322731568498461,5.569694542758507,7.076354634524515,5.671675240202462,4.930180592611925,6.205971612486598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.9114602776082155,9.228289277821736,7.759573099734318,6.1527430929469755,9.13113580819273,7.4695256147728415,9.696822457903208,7.8778890532859815,6.7944157345371705,9.25115498095733,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.695468213300762,10.657602342813554,9.27787333708309,7.240810018828659,11.234450949005895,9.432237759633747,11.761109669618834,10.406227427047048,8.498825549309176,11.791256175172892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.599913432540063,14.562019904456111,12.81844025493876,11.425362951404738,14.770761627315423,12.32662035888055,14.787613852077968,13.147675805115224,11.911401888172815,15.031478487521014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.969428307389155,20.144026252083865,18.649476839305173,17.38751301359872,19.787634976870287,18.622294412538775,20.580952147399294,19.1281766775144,18.3337792435535,20.278077434986013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.49786294604814,23.747309422501548,23.014124535170787,22.329674580752332,23.73035540561506,22.67640327426439,23.84941651233802,23.11118140817511,22.435859185190072,23.80053276933711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,5.526139568315723,7.0542992896134535,5.746857225413285,4.839344518980562,6.200133528854122,5.280670671005545,6.825378091947643,5.628655521829519,4.646865662014653,6.111753234499749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.68787351770918,8.88370482382,7.732599409767623,6.044630321050713,9.05490895403511,7.097904922920241,9.474690468349909,7.773849372940421,6.548498440777071,9.045314703699928,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.654790883146104,10.657602342813554,9.27904701554445,7.043646490880643,11.224618838128121,8.95703438433522,11.629535048057797,10.087942250931793,8.078731024097957,11.56769881517897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.901542895788232,14.296170316913924,12.515671423383065,10.973111057546262,14.509258533553602,11.826247564734548,14.678891332450359,12.973853196008799,11.49385133702424,14.789802544108548,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.263735061853026,19.96026052131115,18.188017794739302,17.00491648848615,19.553640016050846,18.189378860444766,20.284281717584555,18.939438682497354,17.517714362099436,20.012294952009903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.326073319273885,23.62351711052985,22.881939456878467,22.138176298558733,23.628243139273458,22.391524143627926,23.652582603983625,22.86362385496378,22.195802498688803,23.653810840305816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,5.526139568315723,7.0542992896134535,5.746857225413285,4.839344518980562,6.212333556194785,4.849856187207573,6.710295985398718,5.641816838611546,4.529093951925379,6.00449662346926,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.628894897534491,8.879635004243479,7.713419363217026,6.044630321050713,8.985170823379013,7.016617681956715,9.195613927664581,7.77894224665747,6.410496763955152,9.032711104981534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.596275204504458,10.581096830342561,9.280706513029013,7.00945243308676,11.224618838128121,8.319826478380545,11.485414172115087,9.791704376436567,7.873177813997148,11.289687526519117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.310657012621473,13.932248144638772,12.34495179102541,9.856755109370306,14.36326417470369,11.179678017180148,14.350113526052985,12.666534613521694,10.956291557813696,14.613857283883481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.0044432585561,19.572328331210535,18.10772852535204,16.865728090460532,19.319879970076727,17.654271845127006,19.960727459894372,18.33052680942196,17.222029482422872,19.510380710408192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.194518493768285,23.432113117054907,22.674826300104222,21.949802613367815,23.46970045238956,22.1999387288716,23.4245256189314,22.69112742782624,21.962436188699048,23.46051564097739,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.85,5.475945819259624,6.986241770678096,5.6787997064779265,4.839344518980562,6.212333556194785,4.170545248382507,6.463392511574068,5.5542718753975855,4.481646559598342,5.939224969964231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.6274028888810665,8.879635004243479,7.715628551844823,5.973544079511963,8.986932527600567,6.632685003332817,8.781534268362702,7.684467900893874,5.95075725039462,8.868106336254096,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.596275204504458,10.58959469751036,9.284257478138233,7.00945243308676,11.224618838128121,7.925550899141056,10.722200412529762,9.141149041680947,7.15178305074806,11.190234306081955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.238459098805555,13.870779378025016,12.361400426482636,9.88006315652008,14.27543676311364,10.532797602867626,13.996545424211353,12.355886212297056,10.362555408544981,14.311417894234998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.732030020541366,19.360212877371197,17.831200640585994,16.49921711762435,19.141736166048258,16.983752873180702,19.62986065430526,18.036511952383783,16.75252476328102,19.393556367777855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.105693012168192,23.337968954351176,22.624602078708822,21.893503326841582,23.37579236856722,22.03165215860849,23.273106554695957,22.549033917119942,21.719018814373115,23.379630256648326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,5.475945819259624,7.039281572443326,5.753475014441375,4.839344518980562,6.212333556194785,4.022556982714331,6.368984664098322,5.444297332999236,4.482207257314403,5.8935476000265865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.518728737840982,8.734417369345712,7.703551568002747,5.975775609567438,8.986932527600567,6.12680898125929,8.287698937708758,7.622344348285198,5.511648473019448,8.80372819602671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.5646401641243886,10.386430110109178,9.284257478138233,6.898015624034407,11.224618838128121,7.2735579736459615,10.2912750230677,8.651840851193697,6.844141195539317,11.102674748133435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.238459098805555,13.78575250497984,12.374206933079302,9.893243276942453,14.189524445786216,10.002557515072455,13.779924523028964,12.377034832398914,9.873731673571923,13.87525831009109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.126435299140105,19.023278683418695,17.597480839223447,16.064931920789714,19.10670258838298,16.529161311760262,19.25012552800765,17.79486302526637,16.30059446525494,19.01359529734949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.889484504755252,23.13626836482339,22.45099485819751,21.637387343641624,23.253696616059642,21.70581004426531,23.02259240275348,22.3267100937068,21.562823921596262,23.099887840745787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.95,5.475945819259624,7.039281572443326,5.753475014441375,4.612682336484936,6.038560075801672,3.699808966358309,6.205158539832182,5.175454453908976,4.226499987305376,5.761690279813846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.521350421332507,8.674922561721392,7.703551568002747,5.863518827552435,8.986932527600567,5.321720261765202,7.4436856083062155,7.2393286048720284,5.031232485062533,8.67388202077331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.46114621984987,10.381366702409995,9.072818000398712,6.907454710977587,11.224618838128121,6.661247556090556,9.79629222203079,8.37026579145876,6.357154613058635,10.538676119178689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.170189272916804,13.712192255268182,12.381782467937823,9.893292992747664,13.977906218916132,9.399379393949426,13.112045410522835,11.934505084803916,9.059513214770755,13.553150782466384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.757072166267486,18.702832931330242,17.16461576547111,15.578692638065371,18.642745672709868,15.818319661168541,18.71646110929985,17.221174030180737,15.655832447749216,18.67001192269525,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.756100755119437,23.08826218760119,22.38652954794738,21.643520697355708,23.14522277429948,21.357714508420603,22.79460952047454,22.039739202773283,21.163408017049576,22.885200632837137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.99,5.475945819259624,7.039281572443326,5.753475014441375,4.618751444593126,6.046140746889392,3.1445040320768323,5.909472573626381,4.760026917551047,4.017493967584525,5.6782979395476145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.521350421332507,8.634388210039878,7.700547644777321,5.863518827552435,8.954699883557204,3.9369359173096163,6.971652515866973,6.389626020355167,4.28575844976391,8.122584964102897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.46114621984987,10.382867900637372,9.072818000398712,6.888684358727458,11.224618838128121,5.68974482297643,8.822203495745732,7.785575511082909,6.0135381702982205,10.273394897166195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.16096739129248,13.712192255268182,12.381782467937823,9.893292992747664,13.90027030346398,7.688859876494448,12.329741223040275,11.20451291097984,8.131296836452055,12.79175539385305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.517693623586462,18.64269146262971,17.10075304383131,15.36331508550052,18.561336622328003,14.915948258554362,18.26891034423384,16.59589129135984,14.50803766009825,18.182497371928708,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.60844916268633,22.97823132496172,22.316143063570806,21.507787790785557,23.084813715716386,20.78354673504352,22.296598081014814,21.640510298722795,20.584303791695042,22.527431054442907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> FinalContriShifted.csv <==
P,2400,2404,2401,2405,2406,2410,2414,2411,2415,2416,2420,2424,2421,2425,2426,2430,2434,2431,2435,2436,2440,2444,2441,2445,2446,2450,2454,2451,2455,2456,2460,2464,2461,2465,2466,1600,1604,1601,1605,1606,1610,1614,1611,1615,1616,1620,1624,1621,1625,1626,1630,1634,1631,1635,1636,1640,1644,1641,1645,1646,1650,1654,1651,1655,1656,1660,1664,1661,1665,1666,1200,1204,1201,1205,1206,1210,1214,1211,1215,1216,1220,1224,1221,1225,1226,1230,1234,1231,1235,1236,1240,1244,1241,1245,1246,1250,1254,1251,1255,1256,1260,1264,1261,1265,1266,800,804,801,805,806,810,814,811,815,816,820,824,821,825,826,830,834,831,835,836,840,844,841,845,846,850,854,851,855,856,860,864,861,865,866,400,404,401,405,406,410,414,411,415,416,420,424,421,425,426,430,434,431,435,436,440,444,441,445,446,450,454,451,455,456,460,464,461,465,466,200,204,201,205,206,210,214,211,215,216,220,224,221,225,226,230,234,231,235,236,240,244,241,245,246,250,254,251,255,256,260,264,261,265,266
0.01,2.8257035894250135,2.8257035894250135,2.8257035894250135,2.8362668919415897,2.7711340814598513,8.385108466278911,8.197761104647485,8.113949598172175,7.99037770050267,7.939016372474543,4.598513692731001,0.0,0.0,0.0,0.0,6.46515954139655,0.0,0.0,0.0,0.0,3.09977167828567,0.0,0.0,0.0,0.0,9.686784698817865,0.0,0.0,0.0,0.0,9.849765474595465,0.0,0.0,0.0,0.0,3.581231192565211,3.4662544458162556,3.3715849238229816,3.5622432986539905,3.3368135300771242,11.079027763185664,10.786080931029863,11.159565624809574,10.999592155492092,10.343303164458485,7.5731535332312445,0.0,0.0,0.0,0.0,9.538093907921922,0.0,0.0,0.0,0.0,5.3594776804615405,0.0,0.0,0.0,0.0,13.38304470645598,0.0,0.0,0.0,0.0,13.623774543758861,0.0,0.0,0.0,0.0,4.642538635569581,4.642538635569581,4.588312998117357,4.642538635569581,4.300002770896821,12.822019663251766,12.41417630438579,12.851251139698721,12.857011401443515,11.611082810354363,11.195798191491688,0.0,0.0,0.0,0.0,11.978779118252428,0.0,0.0,0.0,0.0,6.991056589977227,0.0,0.0,0.0,0.0,16.30256698341896,0.0,0.0,0.0,0.0,16.692213835988376,0.0,0.0,0.0,0.0,7.250608795602689,7.21227824186621,7.046528262982657,7.173327624459189,7.0105152947236125,15.31328767552452,15.11681126073428,15.780264697595538,15.517936630092152,14.21984052582508,16.477987611534306,0.0,0.0,0.0,0.0,15.873779066524822,0.0,0.0,0.0,0.0,10.378713435081865,0.0,0.0,0.0,0.0,20.886968866339036,0.0,0.0,0.0,0.0,21.16312055804656,0.0,0.0,0.0,0.0,15.545801362523125,15.08793595978627,14.671123814049912,15.03726540087969,14.51603501063685,18.62159134333294,18.487875204288688,17.787340121883556,18.43319875039811,17.572285446083264,24.490866822800193,0.0,0.0,0.0,0.0,21.83085558997724,0.0,0.0,0.0,0.0,19.066764533565124,0.0,0.0,0.0,0.0,26.691788740413973,0.0,0.0,0.0,0.0,26.885739776166947,0.0,0.0,0.0,0.0,29.904988646462147,29.899216316400622,29.899216316400622,29.899216316400622,29.899216316400622,13.448250721186696,13.448250721186696,13.448250721186696,13.448250721186696,13.448250721186696,30.067674165716817,0.0,0.0,0.0,0.0,28.557518929752415,0.0,0.0,0.0,0.0,26.306049506293743,0.0,0.0,0.0,0.0,30.086537389976865,0.0,0.0,0.0,0.0,30.086537389976865,0.0,0.0,0.0,0.0
0.05,3.550880754972872,3.5499962327637915,3.6026697900944322,3.5963262190395433,3.3891070226806974,8.557046857961042,8.255338729278943,8.089353377866551,8.054547886620842,7.929576086883887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.27061961036079,5.27061961036079,5.313691194472581,5.241428116468157,5.004681402826507,11.905678501792242,11.026680491829893,11.422142699581787,11.555963771642714,10.60584807115465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.380533773965209,7.158284826734824,7.316154300427305,7.48121382005516,6.76184594766673,13.63108559963814,13.346635548162363,14.003314280606242,14.05744322414787,12.476977912621006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.445070846179135,11.348736648458708,11.242912824157635,11.68086203555606,10.471574469605482,17.09689424243697,16.778487080891193,16.97544673003759,17.014845507514632,15.80360320612468,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.734265179268245,18.734265179268245,18.459342110318527,18.734265179268245,17.72299861661569,20.29215331248502,20.150161252238686,19.667252673754383,20.46912828925351,18.82296912435499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.991862752963634,30.008075730472207,29.906587456102454,29.99582169618955,29.954871888406636,30.012000455869618,30.01154074130835,30.008689230839945,30.01154074130835,30.008689230839945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,4.424685885533515,4.195848012745135,4.37791943268334,4.121472495858828,4.378192800840698,8.774425905794295,8.373313727650087,7.825456835807655,8.026259305670468,7.941564135719903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.689810821379927,7.52868947944169,7.416203251980463,7.344535165520773,7.134156979756574,12.19194263252463,11.510013913052727,11.491632505639402,12.097562631147868,11.164521721521382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.20312886739005,11.010830332755972,11.02030821945379,11.069333565075171,10.558157302203949,14.455994376979607,14.264027334677209,14.609876467136099,14.69490568475391,13.086392660246736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.89792096119916,17.710349859668703,17.472295540765096,17.910789213372276,16.86858589681278,18.28306698610908,18.033103616379464,17.685166330036342,18.140539570149222,16.974381219063808,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.69377797108999,20.538157554297964,20.27886232228383,21.026577476699167,18.924446788381626,22.777470944509975,22.50769447253174,22.143857359844453,22.905296099013476,20.50356703106309,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.81393532978501,29.894620362592082,29.744100878029165,29.82990791290352,29.795362987720523,29.88360357071228,29.90213488134371,29.83474489411688,29.892409070296317,29.86835972513267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,5.124856538640606,4.926409107457622,5.007664741794467,5.028701133388479,4.731641127476029,8.663340843674392,8.525975986250632,7.101313095670827,8.493406367686944,8.269567181481069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.368915169855947,9.177213477853776,9.394236554977217,9.45958841316337,8.521376715974721,12.067307931603644,12.02294908159385,11.697750105431988,12.368838618579563,11.418513258291942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.378971456662317,12.881141223060004,13.579302813552165,13.717524963722752,12.200688720764294,15.107726678651762,14.9118434396239,15.007729267929387,15.141299793393955,13.699356506981053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.051525408067807,17.99420022260087,17.615969548284212,18.16591913944332,16.98151872154603,18.97578726646025,18.566159572528257,18.579841269296868,18.93752681734984,17.243563038084822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.716865448187427,21.416928466645764,21.267114497793774,21.886132661966446,19.872148653757325,24.181483436307744,23.731666939749218,24.443972645863603,24.86908440960589,21.859980630881715,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.669295134399466,29.791928055318806,29.60289606089903,29.682723155863254,29.67388317773549,29.697876957465233,29.78387784136721,29.584160775856787,29.700331290644762,29.687302141700524,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,5.796246313780713,5.5459982211023044,5.745375623766903,5.734985750793899,5.3666931796890385,8.697878660986458,8.712186521248674,6.6659425977858096,8.442933562855615,8.235703062999981,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.051797099676227,10.14671142946889,10.128555560564072,10.06191996871016,10.001959370954808,12.342487811994799,12.195248102185026,11.439034589732875,12.294471096469255,11.490794388793066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.864286373933961,14.67698146292147,14.745124444409,14.964564609047347,13.218015570529625,15.2126075172399,15.149686040159418,14.750795432311596,15.483668018861092,14.259182290898234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.47592029664636,18.04657770914524,18.057576318787774,18.64130431575493,17.069439621913272,19.493013638338176,19.314217068808368,19.21290039981771,19.68944037900501,17.7183178287317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.401286690559886,23.904490171156137,24.685283337338745,25.04351791054386,22.088146351440027,25.624180166505973,25.57676986305835,25.472822347190384,25.652814562346315,23.659701629839056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.474484878270438,29.689098538224965,29.426815675133906,29.463246659331684,29.506248478636962,29.46980988473673,29.66722637244616,29.385088211345515,29.477185938549773,29.519819043506168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,6.361257108311518,6.167614167934594,6.4176063402480965,6.20804369070092,6.021264310655299,8.601430528203563,8.671153443725483,6.5309447129137155,8.003230752282779,8.065764602171829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.152903033887034,11.62048628935994,11.654936765621448,12.070123441914713,11.347069072254317,12.365769678855047,12.447298657006119,10.61028330550127,12.36841863061998,11.367428964658654,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.945735933055483,14.785361370948971,14.852744551822346,15.02616597750287,13.522692773481452,15.105147736158859,15.670457225258213,14.392743495722328,15.383236293516969,14.614423143151587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.3683053813321,19.13447619528592,19.23163784836007,19.58569606055918,17.66863864910062,19.630287164671145,19.75887814371213,18.920730985404795,20.208082071988443,18.242292642626488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.4288035681529,25.06187908893294,25.534265343812514,25.8464429708654,23.003472034015374,25.575229068568405,25.978982581570627,25.393249929953374,25.264476700848324,24.943054147332855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.33628601098792,29.559923144698246,29.187373719942336,29.314793530378488,29.38861075017247,29.278188428436444,29.53677433129318,29.150963726684335,29.256943265799038,29.36841788038449,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,7.0491542828832845,6.806702444572885,6.934147945562262,6.863783971859158,6.539885482462603,8.123422613504868,8.880169362437648,6.456629051197692,7.929143656021123,8.165032648015588,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.200994298058141,11.80284550161536,11.499307243383251,12.158534921048716,11.3115959784729,11.82380709358877,12.421631081797347,10.532887783734925,11.986518008682875,11.600153195353647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.322402130629673,14.99068304916571,14.964903106074257,15.187637921753947,13.92601015075652,14.665055980833207,15.734494666562977,13.748382385214402,14.687497680341195,14.671541598711022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.487246058171174,20.181699304320748,18.852865345947837,19.825310309155405,18.592337044960463,19.158499675808837,20.281894288098997,18.6958275350726,19.241486383339616,18.78083303825511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.545815279370306,25.32871182805329,25.58715559426107,25.97064295460595,23.281543839782433,25.024864130642463,25.711424180710157,25.12344252913043,24.810446110561355,25.490103938483127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,29.220596391506014,29.474466531242065,29.063822905097403,29.127698108490968,29.31708354226951,28.999419199872005,29.41278767616361,28.9514958643664,28.958787017541987,29.16363487426907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,7.633576580770298,7.371254997056103,7.563889582049358,7.494109660133655,7.046826964004731,7.574382011608175,8.897504898420078,6.474810564690424,7.455830362727274,7.894902716166588,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.212036423899214,11.774541075130818,11.55604837576978,12.273772383417832,11.508339178114737,11.316533867715268,12.26340966413553,10.321498470364762,11.074358248100186,11.448004227448674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.442869431403912,15.105294102674383,15.18613502730833,15.394501158863068,14.069475354436722,13.975067528866507,15.47196120235601,13.224303915613723,13.619954389915705,14.782326417116906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.306420482324356,20.31578135220011,18.806341809567122,19.369732996582798,18.70015856623602,18.546850659719983,20.00493670995962,18.177557596471257,18.1345124853567,18.8981341978846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.789485832564242,25.92707199787298,25.596797847855225,25.655999334468124,24.05310410259124,24.80226629500302,25.476527849380687,24.734638075610203,24.52908036057021,25.56334078405323,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28.95650060622632,29.40587953386539,28.89387838056686,28.89460652537975,29.12384277237548,28.769748293704744,29.320883758019413,28.767556718418962,28.713861877563154,29.015032179516545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,8.048456060360191,7.830961345770328,7.945385149821453,7.910434572331566,7.607588226380139,7.185794908868291,8.879118444609045,6.450706139116241,6.53448562683503,7.4425061431550334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.14166813691506,11.911494271360986,11.884032258949565,12.295799005740587,11.50852008207291,10.675165106216038,12.078431239824242,10.110898203780224,9.88764693337437,11.280551632602823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.439510740319998,15.146446589555191,15.121292454941955,15.601297351332622,14.187570941467442,13.344085941298967,15.233957803246913,12.960998516671953,13.313458083918764,14.711593147244406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.072668178465403,20.38558055929143,18.582587425447723,19.10944958226327,18.745220975291808,17.671632187461814,19.225104604681345,17.670660593782706,16.96197632206231,18.701854842190066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.7021852942912,26.066466835082867,25.588033919029037,25.324135024477116,24.82125401396421,24.63437845287784,25.298919228602102,24.45617849302635,24.418277896264108,25.419535103565497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28.702908702709415,29.30428058744157,28.724485344990313,28.674057228660786,28.966666590457386,28.619030418119443,29.117391046283473,28.494111195520397,28.3630393690187,28.906932081503538,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,7.999167543353562,8.028689247031803,7.871373770508397,7.940052646861088,7.936233863885387,7.080045129094596,8.624492867691036,6.290940817185251,5.954617728151887,7.204485433444992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.28306185492539,12.13031903233082,11.521896039815053,12.462417156454226,11.495170722481832,10.121555945342259,11.96096671310595,9.851138539674752,8.839576103019189,10.990035625518434,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.495239129792441,15.219358657344653,14.828886852818943,15.639564965996408,14.33287109884813,13.043870997938475,14.963739676268395,12.764422770462023,12.563810040126743,14.349711205803874,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.93239080140327,20.37981153801518,18.4278608355603,18.783115414373587,18.816678544275494,16.95822226865464,18.960123960441056,17.100911844020317,16.237878379334404,18.665406185508534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.95829188241441,25.644700060160368,25.055571365168586,24.692370927622175,25.57389086707013,24.199890234231766,24.993927994234582,24.105255119887563,23.842700161930154,25.258237938820862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28.50522213375873,29.10022120744542,28.442490634488575,28.293959276300523,28.881520008183013,28.173365435808343,28.92619976852604,28.25403832030168,27.986267416706976,28.703142929038286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,8.619670235205211,8.197646885320342,8.21249235351501,8.17093241108254,7.858490369439605,6.575470756875285,8.341294369348711,6.540559589052414,5.442739668571861,6.82141216643342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.358013042806636,12.33696369438975,11.13305889540694,12.5195149276743,11.504456172313938,9.925048658445135,11.804069762378125,9.448397004105242,8.53999634229623,10.745211454907482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.448835913565034,15.290916247043885,14.876612491165275,15.68051465069701,14.347730279939473,12.650204446341803,14.757502113571707,12.429822470763861,11.332099003643348,14.166027935099862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.882173779117103,20.30279602885157,18.308615673885168,18.496067422374885,18.84170600456225,16.328861567224102,18.694358308193774,16.950351937646303,15.730469358884509,18.51555875508287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.661161043693664,25.3361350927938,24.391488238533345,24.147974163529266,25.379383466749232,23.872387547003676,24.839447566970886,23.866997913708225,23.653137551704116,24.983255249344175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,28.15631119268219,28.88750192782436,28.267656964405262,27.930684448729306,28.70709488821337,27.785933180676903,28.705117170506497,27.98747489267111,27.655119636264363,28.501121242391463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.55,8.619670235205211,8.18078771162457,8.06197711304743,8.17093241108254,7.858490369439605,6.157094415068377,8.18589294860964,6.565731825784044,5.071524636411716,6.65416558771741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.308780223909052,12.423035924313664,10.938643846204638,12.472637028193514,11.56767704293565,9.298703033824163,11.61551653489693,9.495033964219333,7.813180422814777,10.450581220389184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.095130542877342,15.605877404852833,14.229125393752952,15.593743658888965,14.752424540725585,11.671151448321762,14.248796760921271,12.022416828417354,10.7524886823599,13.932693989386763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.968450804499394,19.648297052415096,17.818841787757812,17.164929996022906,18.860802418981315,15.796752981518747,18.262034710832346,16.374933602613506,14.985664719052613,18.190330316629463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.945322158541412,24.93982957939928,23.893685133693584,23.624310654576515,24.795744748451526,23.518837270515732,24.68666180183998,23.6507748224031,23.107916515410793,24.593113386197157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.90374931073194,28.75672760336394,28.041027636716187,27.692901635940608,28.510280001902316,27.448986814473272,28.591923176591553,27.734159612849304,27.190789036814856,28.30427776986527,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,8.619670235205211,8.070160989971196,8.00034992960298,8.17093241108254,7.8676447893497485,5.70379451333824,7.860452138797859,6.643341870557649,5.041610880189461,6.581954236195474,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.203043084257324,12.458840312361149,10.724731561646248,12.531175663098342,11.558605417243623,8.679051351227656,11.333997098552128,9.275350891713478,7.639430552059802,10.520562280304528,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.6935820978751,15.821056903376999,13.448693435522225,14.642391092197892,14.816961740000858,11.26930715525945,13.970267963430189,11.768949315052685,10.160169146337626,13.842303254206522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.976165105502343,18.900365223597156,17.34633789450907,16.2153099000082,18.74103349464575,15.490224414329884,17.800335653166833,15.832501571122544,14.47966950435772,18.12054111606085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.351317811819378,24.672492405345555,23.55032416473653,23.09278798706509,24.463141953266184,23.199063549248645,24.437313401733455,23.414417324584658,22.729419122275864,24.315002324323007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.530890551487243,28.659550829917936,27.832968904915468,27.361362216593886,28.37079158119844,27.057312671693047,28.282374618067177,27.383546871618183,26.75670432734514,28.060063746111485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.65,8.619884149533977,8.151752493418314,8.008789735211632,8.234652384516687,7.79608777345647,5.429531641471267,7.875715107350906,6.560682945509875,4.974292608686741,6.5858244933571655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.2762247156702,12.459149069380114,10.59010776176763,12.510998604383627,11.652346004065492,7.955785598959243,10.898105642202776,9.156499069913048,7.165172822919878,10.538557038983583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.345443000080474,15.53858205228649,13.074207038153068,13.391903512912188,14.851127748172487,10.73696593803852,13.456755271373535,11.589484569244783,9.324265738801781,13.333519174863511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.99834966197846,18.870860362760588,17.171188684801937,16.135133512221167,18.75766349404004,14.779007429629365,17.26971196889844,15.374464836096227,14.212091474728627,17.476055323204253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.98116619802719,24.354986440367362,23.2449611397478,22.406665223007117,24.243439197511798,22.63740932693587,24.291101014518127,22.80114490206962,21.950466641359004,23.832953270518868,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.402229110571067,28.50522213375873,27.663142172038754,27.05414947905242,28.25861791665821,26.672434108796587,28.053054961483497,27.16173741205991,26.300210387944265,27.907510256010728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,8.632040074141992,8.151752493418314,7.965058782103419,8.249591904194153,7.8482670797845016,5.04669422527208,7.592802616007697,6.3731982167953225,4.791794816531864,6.629723158548671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.012130438866926,12.369761823579577,10.486338551979816,12.116396620898268,11.467357032909906,7.127390746705703,10.64661829917137,8.991414219698344,6.819667464111227,10.534946108112644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.027205888712398,15.311220287725257,12.791807924234238,12.92437151716291,14.747572044740698,10.22213897872372,13.116121961103364,11.556366054183853,8.800566443598212,13.021239346993756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.909754888956577,18.870860362760588,17.171188684801937,16.06405836195565,18.761097773751366,14.113929777888952,16.891774985053367,15.07449290072779,13.439950940084657,17.593150506101743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.72596578028331,24.360871906424826,22.826842674547652,22.014858379022606,23.986328123531628,21.55887340371935,23.956361598334443,22.281870999055155,21.492533701743003,23.539654274336655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.293044147430386,28.450837752844556,27.53345541606094,26.92510530850948,28.172044461799157,26.20945097873038,27.696509708910106,26.79088280456899,25.975835575752495,27.606886378613087,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,8.626295354513326,8.238576197801319,7.974057588734119,8.249591904194153,7.853525994955054,4.60671497870121,7.404663435315153,6.089695489740061,4.788377447820079,6.671354395517315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.82759030072093,12.309180199658524,10.520432935345784,11.462109230019431,11.435082024258438,6.787382647402073,10.268464011178851,9.019853795432395,6.720454146621695,10.398744100481142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.031300773972163,15.07567197254634,12.791807924234238,12.92437151716291,14.744083512850569,9.657634149298751,12.621152771717002,10.428380583008478,8.272082614264702,12.78088444759527,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.58239024721079,18.580549349165857,16.712448884864198,16.02761668387712,18.5129756372259,13.245284894074269,16.430621820076848,14.748824097694982,12.657057398284781,16.677643661141452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.26380814651818,24.311727881877342,22.541756932033614,21.81936919945832,23.735219242379223,20.995362884179592,23.519804295770037,21.813733457638516,20.66668643484932,23.305198937711825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,27.01244654901742,28.242834006595597,27.326612222945435,26.76932758388359,28.05916731194934,25.805645004051257,27.426041886179057,26.433338305880806,25.42231224283867,27.366552338683164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,8.608493515711642,8.243064075068498,7.978545466001298,8.249591904194153,7.853525994955054,4.103058245132741,7.13507680832692,5.715765491422884,4.744590428296794,6.639366565891246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.615343585497197,12.42855173690906,10.520432935345784,11.476278629399651,11.507700391517744,6.198173538641556,9.40317376810425,8.54870306102634,6.108503255114391,10.327831592028563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.033472496972715,14.900362396993795,12.791807924234238,12.927422766693443,14.716681135154758,8.698810599659197,12.11634820658941,10.12852425996321,7.864788613477141,12.864347287360477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.735671126479733,18.33424353356946,16.46430638411707,15.064782389091116,18.315353653479903,12.764260320088695,16.081806329246923,14.566514163976345,11.960850885868835,16.6890309418331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.812180163456777,24.059588366195392,22.205930202285572,21.522596560647486,23.622427042600624,20.738358393068225,23.19914490650974,21.43350902368745,19.850288907215106,22.743045391994066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26.773623697372567,28.09586648467439,27.232866853938475,26.444747782773568,27.929987397341456,25.45270159920677,27.115501338774948,26.180832170245292,25.075193677171,27.18423268755828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.85,8.608493515711642,8.287129430266726,7.8074757265920995,8.239862266603025,7.863417771885155,3.617942660945981,6.993858102764828,5.4513750238870164,4.5648001255212645,6.590147273345903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.53696708302071,12.412615945138446,10.52933927369055,11.476278629399651,11.50396825731025,5.848641665216576,8.89017833438798,8.136667948327851,5.702400068088486,10.084678413395949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.044195870456633,14.89812528499751,12.79666235278551,12.930231028000742,14.716681135154758,7.906762924607355,11.711846646044108,10.121590247361084,7.349042708690004,12.477461824927492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.735671126479733,18.227378181159366,16.412591712815882,14.806408472053187,18.2905497593925,11.84612396137036,15.810688932477339,14.040436369625885,11.110913067994115,15.939403791018695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.46332641710855,23.850003113668027,22.20319845196218,21.282163027540513,23.505031918983896,19.927827770146575,22.90265699729733,21.025706856788613,19.591974580623063,22.378744788308104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26.596868704180928,28.03028068841678,27.17209876532438,26.30748396312133,27.86652459167926,24.945127494652187,26.830375722364455,25.78568128115304,24.845950351312474,26.894480560294436,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,8.621501369616487,8.300137284171571,7.8074757265920995,8.375865383408811,7.890468099072355,2.993177120895096,6.859698394514213,5.074502131049614,4.58152814019695,6.499232005252031,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.53696708302071,12.397297662012756,10.429608817675732,11.333759442538407,11.406869139150965,5.0797089489804295,8.384316382605302,7.647092791605152,4.945361388378102,9.776380107919053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.04663699745783,14.900566411998707,12.79666235278551,12.765582435982179,14.716681135154758,6.9127757490724715,11.26026940546989,9.398650081656928,7.428417908164263,12.350500789558895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.64976839285491,18.19000907201505,16.18291396091291,14.813189021556232,18.29625378071203,10.98749483067133,15.159293832873875,13.552135064107224,10.195398351924855,15.818651981363496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.235333630537497,23.458949202187277,21.833893141840516,20.85881466793058,23.271428768878927,18.97834690386023,22.347641819772882,20.140024215443322,18.354433214159737,21.968265200957763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26.424561572915433,27.872865741923412,26.95922402305259,26.151627472589574,27.793282383785737,24.693913137463287,26.487521740026693,25.446530765320706,24.29802925956101,26.611867572357095,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.95,8.621501369616487,8.275312945866148,7.8074757265920995,8.461791235101689,7.888129446260341,2.8518893910199816,6.573010955950373,4.89317885034446,4.494250028941471,6.421260955903503,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.52342522917233,12.397297662012756,10.35516821360426,11.222428631232676,11.420413618379879,3.7887877050626364,7.7469094957537,7.0281264976752045,4.605898742135471,9.350921349164015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.961074551291436,14.906155376544447,12.799510737230024,12.755761387742634,14.612836619198088,5.854174019396799,10.71183991784463,9.095996279980424,6.8442983767521515,12.018069706300519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.594226237477553,18.0666657852184,16.07904428635789,14.626243834573392,18.229712584598023,9.82098703213889,14.575926149182886,12.489191224313549,9.288694479508147,15.13363757826373,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.794711041556976,23.268153693003526,21.44743380634798,20.128886004772095,22.88451727267188,17.877311281296233,21.37418110280734,19.742930176293694,17.388713157029,21.434802284879947,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26.302282027527845,27.786983130143863,26.879662369119774,26.091576349651262,27.656812204646116,24.20705753286054,26.08304415444984,25.11497536048137,23.782893652699364,26.214897185362695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.99,8.628976590565056,8.275312945866148,7.8074757265920995,8.458619091155814,7.8886687453431605,2.652337118008669,6.268700307619306,4.848572009255095,4.380063303073688,6.508437587893598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.52342522917233,12.36003460564361,10.35516821360426,11.228328642987652,11.420413618379879,2.984877928491252,7.237816059569634,6.758512602523863,4.6025723083034284,9.062105586429581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.857419946593728,14.907695974707266,12.79361786102898,12.66096017553722,14.612836619198088,4.4506575636347865,9.683984456646375,8.227759881859278,5.366320277201554,10.930565989826487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.566812401691209,18.006499845975984,16.07904428635789,14.630338719833153,18.227696635201006,7.318938930555817,13.573840287793931,11.534049097960676,7.9970536089155075,14.471367517272213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.60898791538644,23.31296116148083,21.389663189162718,19.928315958715263,22.774405246741022,16.502969623945848,20.71139470343177,18.82088862598517,16.13245267353461,20.650790454283598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26.257376725863253,27.676796374173374,26.75721593889286,25.93747473885755,27.62873069210145,23.459714430775502,25.653687128770457,24.572991205884925,23.2391853406249,25.809824226350067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> FinalContriUniform.csv <==
P,2400,2404,2401,2405,2406,2410,2414,2411,2415,2416,2420,2424,2421,2425,2426,2430,2434,2431,2435,2436,2440,2444,2441,2445,2446,2450,2454,2451,2455,2456,2460,2464,2461,2465,2466,1600,1604,1601,1605,1606,1610,1614,1611,1615,1616,1620,1624,1621,1625,1626,1630,1634,1631,1635,1636,1640,1644,1641,1645,1646,1650,1654,1651,1655,1656,1660,1664,1661,1665,1666,1200,1204,1201,1205,1206,1210,1214,1211,1215,1216,1220,1224,1221,1225,1226,1230,1234,1231,1235,1236,1240,1244,1241,1245,1246,1250,1254,1251,1255,1256,1260,1264,1261,1265,1266,800,804,801,805,806,810,814,811,815,816,820,824,821,825,826,830,834,831,835,836,840,844,841,845,846,850,854,851,855,856,860,864,861,865,866,400,404,401,405,406,410,414,411,415,416,420,424,421,425,426,430,434,431,435,436,440,444,441,445,446,450,454,451,455,456,460,464,461,465,466,200,204,201,205,206,210,214,211,215,216,220,224,221,225,226,230,234,231,235,236,240,244,241,245,246,250,254,251,255,256,260,264,261,265,266
0.01,2.534669403363284,2.4452021493810103,2.4452021493810103,2.495079023536239,2.4332177762477465,7.394902826938558,7.355079794603286,7.576170224875751,7.256149492792986,7.156723910534991,3.8860667947077316,0.0,0.0,0.0,0.0,5.647248065930777,0.0,0.0,0.0,0.0,2.592417796721704,0.0,0.0,0.0,0.0,8.405672942119592,0.0,0.0,0.0,0.0,9.55822324169618,0.0,0.0,0.0,0.0,3.4444612938374406,3.379927153219666,3.402847336205234,3.4344383442927344,3.2797443489673377,10.43359159553722,9.871880143804379,10.00265892175452,10.273403793062275,9.453443813105457,6.4852440509332325,0.0,0.0,0.0,0.0,8.74349788696872,0.0,0.0,0.0,0.0,4.556517114560807,0.0,0.0,0.0,0.0,11.654054932037834,0.0,0.0,0.0,0.0,13.147859996931562,0.0,0.0,0.0,0.0,4.717199895264579,4.627777416430348,4.627624746941596,4.6434157476990485,4.4803735583048105,11.584026113794945,11.432424295565363,11.384848062247864,11.634623842792475,10.849433389948526,9.442477117450139,0.0,0.0,0.0,0.0,11.065890212213546,0.0,0.0,0.0,0.0,6.114051390151578,0.0,0.0,0.0,0.0,13.980759424801082,0.0,0.0,0.0,0.0,15.893800296791625,0.0,0.0,0.0,0.0,7.486687167096079,7.3287970142793855,7.374168853386569,7.461559481366241,7.185935375290553,13.453285495154258,12.970259548450793,12.903723084465767,13.282401953754018,12.155176758444647,14.24722868013104,0.0,0.0,0.0,0.0,13.87947946503483,0.0,0.0,0.0,0.0,8.759329614213168,0.0,0.0,0.0,0.0,18.068803520423433,0.0,0.0,0.0,0.0,19.702712925456616,0.0,0.0,0.0,0.0,15.208113539331151,15.014729650025533,14.96938634500549,15.084871510698884,14.600532670558906,19.027473822385712,18.67265659488749,18.828184682168676,18.996628485101958,17.979097119667443,21.162874516560365,0.0,0.0,0.0,0.0,20.34500105293116,0.0,0.0,0.0,0.0,16.641867569181194,0.0,0.0,0.0,0.0,23.05325874416011,0.0,0.0,0.0,0.0,24.14726970468605,0.0,0.0,0.0,0.0,25.904033024237485,25.901636610439773,25.903247800107216,25.90619659624055,25.867182405150203,11.696624735628003,11.696624735628003,11.696624735628003,11.696624735628003,11.696624735628003,25.941979778100944,0.0,0.0,0.0,0.0,24.752696316424824,0.0,0.0,0.0,0.0,22.705804042170456,0.0,0.0,0.0,0.0,25.95610708500148,0.0,0.0,0.0,0.0,25.95610708500148,0.0,0.0,0.0,0.0
0.05,3.392508415417268,3.3067236951951693,3.349838233167438,3.2780422724440035,3.194344515327836,7.844195374138178,7.5845967541638215,8.056831085623688,7.690541069207576,7.388191720287949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.292406445460882,5.27484715573353,5.367807760057273,5.304930796395141,4.92069501466181,10.659408241757923,10.324207052124589,10.574983582922561,10.644098681435201,9.766130917122888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.69060201076783,7.56518015515636,7.530576721589199,7.61961691174415,7.1573768148383206,12.41512850995782,12.178889244941363,12.47529820549758,12.52289900306412,11.481302139127418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.77746182062388,11.497917383310169,11.646700960448834,11.895993866206162,10.925147456917962,14.750516119396718,14.674095136332742,14.793256815919378,15.190117993394699,13.19884183628883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.39181625681504,20.2666975110139,20.524855776062335,20.553767237955526,19.562496544329314,20.875940293928423,20.632118977047423,20.846964591736374,21.005166051415266,19.986876370076402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.798482212982453,25.857487073616532,25.761923597523587,25.79682297539144,25.81574351028068,25.87516198363601,25.814048135002405,25.82055690498447,25.84828369971183,25.811621786450615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,3.9913428379573497,3.952720964385769,4.035463799789915,4.020043183229094,4.011887944301719,8.004672971784927,7.84606974788335,8.129518585154964,7.9677904465883795,7.741680498418556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.415802830837523,7.151191207423919,7.2993621850468475,7.493370343235251,6.785908202773197,11.077540457311475,10.549714645999444,11.034138556774602,10.87521382625871,10.09921194688297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.795748308082512,10.65329399617227,10.721138659060554,10.684319158470219,10.043787128496358,13.238504022695796,12.978170545403401,13.282865350601972,13.366938733343565,12.278537187709423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.715882699364787,17.353355584162948,17.513907809534714,17.744532858400287,16.231956826654816,16.27184692267669,15.844721063657124,15.949615239428834,16.320116157897328,14.73676966531742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.048119174076714,22.581300255522784,22.81447937379578,23.130450512095763,21.817250849951474,22.463382816227142,21.993716232503168,22.25015933416296,22.654797345634606,21.167663863604407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.501009090406395,25.61288601128524,25.46221444383303,25.45274128033102,25.55771555028666,25.915727655870548,25.91914434882696,25.91519876219666,25.914475963984568,25.909517804823377,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,4.773836886376852,4.665446597808368,4.908301195808391,4.670184009547186,4.550293100922604,7.848327152399017,8.320613829346156,8.010910502102105,8.215210133199287,7.9766890171718945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.120796224466373,8.995769792586294,8.867000758349102,9.008468258874053,8.4160022337047,11.188923267625455,11.221994319277723,10.97863744819949,11.239337429490373,10.656443391728603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.513350018841408,13.413339976497411,13.672570876853214,13.800810402274255,12.5176154820708,13.485068072119471,13.513526413535796,13.431270450148215,13.562119101064454,12.590301713274805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.864662969431627,17.69722277604011,17.672931195973888,18.010570541807787,16.576687707511926,17.21480997539511,16.832611108360148,16.891624450506736,16.99958775940483,15.565945698587038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.16304523889062,23.103420159654494,22.963027275737232,23.05292428203529,22.570143130799195,23.032113949249315,22.886482836698086,22.73164301722003,23.063336787914075,22.323359698211355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.28884082140749,25.448704823641865,25.24885848202771,25.21448263465772,25.40321218247192,25.860438341591816,25.898400178511075,25.832367231442117,25.863710350212187,25.85208553487508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,5.536551536183394,5.4227089871863425,5.484302417108417,5.505682941831519,5.234766815747567,7.836219662083043,8.383818767720282,7.820442370750968,8.308742656786531,7.997825320388448,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.608261880082871,10.308738416353638,10.492113338653223,10.608155678905502,9.666611989253985,11.386155446620903,11.245713379300861,10.947656469625212,11.181298635966414,10.62846858559703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.008026219509404,14.280150089294846,13.673620456337744,13.722457033771414,13.607606089050098,13.705222298367275,13.606503323836858,13.503448774102898,13.665281977961337,12.988231644558724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.8021370016394,17.92958778523673,17.569924264879084,17.88906262691075,16.952827203245757,17.662485753866243,17.35524233714454,17.589287253286916,17.621824406452575,16.20842934158184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.38710344878339,23.151515770793832,22.455548495350634,22.234424115561026,22.810679177480807,22.98572963742592,23.111313429578285,22.60321713402635,22.772172813393656,22.834324999477854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,25.06905944844961,25.323357734912467,25.035535260224563,24.930958243774164,25.19896285701054,25.741407555216504,25.80478140502253,25.71686347068283,25.720262466746497,25.755552577722774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,6.256243511156164,5.968439838819913,6.083016553098551,6.111738205443879,5.757880739329551,7.704012693709371,8.226115501337585,7.641242332849711,8.217778176826233,8.083585886719764,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.27461462743329,11.42310893154,11.27340839516648,11.611197272830882,10.796809609921404,11.120805869371585,11.451406103111069,10.522051530957633,11.150473620675085,10.852821490238824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.730597416869221,14.085596092881758,13.234344203046977,13.58806647778693,13.772780746191481,13.943110443031378,13.91942616659533,13.683225818118634,13.64908743639948,13.39184483858357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.050558848812795,18.089796984328768,17.172965027383057,16.954872486735162,17.68415262705705,17.83379276876807,17.7187804284988,17.458543134250924,17.755718795800476,16.79209782500802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.098229567099768,22.993309731726534,22.392611585518726,21.953910876472694,22.735942925010562,22.462730751813318,23.07168657947883,22.595296268629973,22.386535269942947,22.662747757110786,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.82160127373526,25.110526760017105,24.84547247880409,24.674623484327647,25.039014722974784,25.582829299129664,25.697331893915468,25.59004067796203,25.575890493050657,25.62141713761081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,6.721157075551159,6.419583383092079,6.6623090960503175,6.623226270809662,6.396806594224199,7.385813062485812,8.248615190593323,7.373072714273133,7.6186663033893085,7.972995716469475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.239670637912582,11.488300395607684,10.786169861974207,11.550417213102385,10.819086354823252,10.696732780766288,11.48414254386352,10.415769544629125,10.859059988890557,10.938586393828407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.66651331461934,14.017776758838178,13.228239553303561,13.555647179755653,13.77459708422219,13.380384082683282,13.747307164824932,13.054273768337689,13.374317932770357,13.403213954960501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.853276753406863,17.487041744279527,16.456412358899254,15.638032723842485,17.278898928096556,17.490027788522106,18.06650966676073,17.247765496525133,17.538970391012292,17.223431716197382,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.052086459632328,22.919586089605055,22.365135061350774,21.88786923849086,22.734130706407484,22.095631232748065,22.96462372520881,22.438814666820072,22.093008895609284,22.626624830324054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.664096013471582,25.06905944844961,24.737786454214834,24.572939647491065,24.961612526389466,25.435184773363886,25.582078717410866,25.43555806052715,25.41242568457198,25.520793319880262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35,7.327405273074108,7.040584506321075,7.18829411647005,7.120052728491222,6.759444971317826,7.180450740826089,7.939380534971926,6.957731393458919,7.010424732306182,7.82593544383658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.080521531422619,11.430026953163823,10.734901996917054,11.228041160829305,10.800152640647472,10.399087967637456,11.49175702652224,9.927844402256046,10.330736365812648,10.829461426851644,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.623242050885267,14.000735060254438,13.122398986001647,13.593442611513751,13.6989602919551,12.869884528795822,13.811793057007288,12.871256560006467,12.485319005692606,13.60832754906192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.639625337215978,17.32172408165291,16.293540482249423,15.425494315493392,17.351269952188325,16.718826300409518,17.786350708611185,17.110462804561145,16.764022647262586,17.46983286341126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.79891202796172,22.677802116751785,21.953486096884724,21.705221904611484,22.605699044200747,21.865220305638182,22.863030863725736,22.140226069082807,21.72924402635082,22.624009072785576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.43743839523543,24.896689481888647,24.61859245054698,24.32263622561687,24.84593914733564,25.292385422486383,25.451877147120523,25.272057091924296,25.23809731100807,25.37929860168287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,7.560937081875684,7.357121227519531,7.493132838272061,7.398765509377881,7.2186815449963095,6.96068489356635,7.888095723005151,6.700789159875195,6.198165074930438,7.59273333333242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.98293182296166,11.575092309413694,10.668869573010063,11.233250002324601,10.888551701839024,9.710908550330501,11.245027356933196,9.60791967216738,9.6521811138408,10.425816624021623,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.330106225031367,13.978539482474185,13.109931624737388,13.176399582232312,13.672214611896923,12.139726604895962,13.538726010699625,12.396907881010664,12.218051169226774,13.528991809656835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.252165742658836,17.300957583666246,16.14456738018996,15.068165491536238,17.28151600603717,16.218662015594823,17.70154313159818,16.7240329112369,16.02302983374163,17.225685371108852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.74289573792743,22.478240014542333,21.869332866363756,21.58483861776707,22.522345335176738,21.62374253077568,22.387161476586748,21.719765404969905,21.38271900584045,22.542504787530383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,24.20105441552034,24.7228612691071,24.411154294989586,24.024186110566497,24.67697185759107,25.075412505919765,25.31315975161294,25.096102226551846,25.022991402794535,25.235593796284768,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,7.736673201019175,7.608216751892167,8.104949097131477,7.802939454089699,7.476339082914345,6.47860529200941,7.687976487365143,6.466257122099502,6.0621235067586285,7.581267973110309,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.828595944693593,11.487799422691989,10.434034200191679,10.994131251246339,10.894026364234854,8.931694852015209,10.783032569298582,9.624864902980981,8.998616302949598,10.596031260805335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.038792180830551,13.87729567146675,13.03044698234442,12.964285088353387,13.684151290429565,11.858984014927014,13.325452647174572,12.318773159508776,11.370560661449925,13.245983197511668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.092411900931229,17.209081542560757,16.051084250684923,14.914811764498424,17.261118529518154,15.48962329358882,17.324876636506183,16.30013038243857,15.549501223718456,17.22970055642756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.235543182889504,22.03139403247807,21.287068792511484,21.05098647009799,22.337946477441292,21.401321394603265,21.97950447190209,21.283981492460075,20.871614319088543,22.374860869510854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.87805376591669,24.582182605345455,24.17458544599604,23.771740096993405,24.61717223830911,24.873922949051273,25.139400620516867,24.877140649324424,24.755069929521575,25.11657515047038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,7.841685493170419,8.301316098031723,8.202109930864616,8.123979972157573,7.950722244892125,6.2698146800530745,7.608456101070891,6.502284571513681,5.951376586345321,7.604607697718237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.703811622529383,11.466545080005544,10.498523480915756,10.799796160525101,11.014855805426553,8.661512466269691,10.466955744950939,9.404540387286527,8.906015502104301,10.640630218918425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.95825407409568,13.642268532913949,12.957016430102806,12.895749458131089,13.692623406160243,11.432829724207703,13.063562233058558,11.928496699226594,10.697304319017489,13.379429410276307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.03687144559774,17.13594223955203,15.96744197152346,14.941717323215395,17.14811783691205,15.075258481148037,17.04965430761667,15.79669015210693,14.753084024447867,16.970870062323176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.892937605051795,21.78286696671244,21.043638385155496,20.364891890641612,21.92005544911716,20.810297565418175,21.77813699768891,21.00950746369121,20.452525216744924,21.950358031921702,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.61478394052662,24.43153784693172,23.9201727698622,23.41600171854545,24.399666256861906,24.515727599433987,24.974576449407007,24.666441761950967,24.486078018201773,24.89694538261686,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.55,7.841685493170419,8.301316098031723,8.07237409677052,8.123979972157573,7.980875355348192,5.924269665377817,7.349455419736502,6.351688308578318,5.653036210384938,7.168272979156972,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.773129747304008,11.523428215371286,10.307746860803396,10.42724826730728,10.989571915140273,8.057771741662716,10.120556121087656,9.346834923280184,8.104149358065957,10.215055037815706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.69617762475686,13.5884207986315,12.462002727123737,11.941888671906579,13.458623372642672,10.914703058693243,12.72833781706778,11.52735354247874,10.127252257238986,12.904450154961378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.890290644244478,16.787954413551553,15.529597928907606,14.221325563324475,16.84299030076139,14.696679915800264,16.26544576242665,15.408333010480485,14.040021413734436,16.750271359882994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20.249951624962982,21.390755410748426,20.42258971400059,19.79053709372603,21.50026537719772,20.524710949827035,21.445172346747235,20.63353621192431,20.142241363782638,21.67048865613518,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.395692877640524,24.303538140325315,23.71999152637086,23.233639956166538,24.24243129036642,24.158815303883642,24.7654755972525,24.388004531770065,24.025470182581206,24.698966109074867,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,7.832277387144911,8.301316098031723,7.939028099513122,8.123979972157573,7.980875355348192,5.371797848858685,7.267771782599293,6.227345475880182,5.108138712630825,7.11836803358954,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.617524466524046,11.572975295970013,10.025574362785767,10.360151386403412,11.053431549815162,7.595864849087735,9.486163274846042,9.049744629128034,7.219768069442253,9.967148425146801,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.02191574722193,13.546774931774703,12.40707331283284,11.45794306056701,13.076807961339318,10.223652059914667,12.345068122818578,10.959074945840829,9.362704545475172,12.617486964524192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.067796899747155,15.943106906031147,15.135045196292296,13.692905237225755,16.56264642226744,13.868816937788893,15.775597290498808,14.782192957382268,13.032901009975564,16.530671802193773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.634121578271248,21.223238273340986,20.236656580251275,19.3384890001059,21.10591010993887,20.088720623063367,21.304478368677145,20.436500108871314,19.823321076404383,21.337497867259366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,23.15149518481997,24.081760075694174,23.475836937111254,22.91540271890404,24.077888300584803,23.742993513919735,24.482587738180015,24.01940045084864,23.68887077041095,24.506913911888212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.65,7.720986027603232,8.294428128010605,7.939028099513122,8.123979972157573,7.980875355348192,4.720238103455399,6.379691977103671,5.75755896069695,4.9295650008580685,6.708991453401248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.294860764919397,11.47155487267449,9.918320697053321,10.370915389234613,10.843108690281577,7.208748459437407,8.88368003100345,8.307576849388221,6.702951865720022,9.694617033552685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.507225954378066,13.17625933239052,12.03234548081219,10.61405294256107,13.050716031728408,8.794036149880155,11.552267614885071,10.190953253008782,8.943919728713357,12.320001605780211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.086802917185912,15.943106906031147,14.933830457456148,13.70865573046574,16.687593572356384,12.93814048911878,15.085633447157004,14.063240681133976,12.671759812904183,16.260946602266774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.319234766996,20.826812868945048,19.91105148246236,18.949551115580626,20.886152624946583,19.503124516129596,21.043232205086092,20.232087054930577,19.275205965616696,21.090564385171128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.937706666491266,23.906334412443194,23.39568660675895,22.684102761335716,23.943164457176003,23.281701656738928,24.09961449055362,23.62816276162123,22.938477201253434,24.1107994053172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7,7.720986027603232,8.294428128010605,7.939028099513122,8.123979972157573,7.980875355348192,4.530159419466289,6.227037035967261,5.704399231997743,4.648347260405513,6.356466956500695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.019455523176628,11.360742079156141,10.072223271758745,10.137015904453332,10.741930068099727,6.259450229806392,8.105648486840755,7.934947625147832,6.265008765520125,9.580367512294911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.174387451790523,12.965913575338595,11.923241629421291,10.606732197927402,13.118315890784174,8.102786760098976,11.128968227083437,9.96073840836635,8.610915833890264,11.92778328561204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.055736043152157,15.943106906031147,14.969377774868098,13.612002000465461,16.63151331831616,12.310015782514444,14.74990168426299,13.60721537466986,11.790784813621345,15.442412591135504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19.023390313280576,20.498191344881423,19.606655012598946,18.677950342399583,20.603002503641143,19.27489940076382,21.003833930474496,19.972012112356573,18.938605709145452,20.671031246036534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.656323150391735,23.866695994175373,23.264973679496304,22.596360269258142,23.875780898077956,22.567523863073248,23.62733812153272,22.943311063278596,22.380723475552468,23.756597221095486,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,7.720986027603232,8.294428128010605,7.939028099513122,8.123979972157573,7.997589577858247,4.249878486158139,6.301930551788606,5.488253085662555,4.724913457674778,6.466068705500388,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.797704499003775,11.301779897788244,9.641339038860815,10.002406827405547,10.851159763850958,5.874423947830287,7.981035629698027,7.79892231510195,5.966667782912268,9.145993783654095,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,11.071561785612667,12.954564519646155,11.923241629421291,10.606732197927402,13.105126122568425,7.696621612913409,10.867793866447785,9.666464020475416,7.986958707054319,11.744915736565297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.739897141101617,15.575323330492997,14.58822485829269,12.845195865807284,16.212789992852198,11.5233381043784,13.834130235057753,12.998807804014614,11.363618063518887,15.300923841957129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.526173455140317,20.375207420667643,19.343705938587398,18.180616834495588,20.427422506989295,18.665906902740442,20.434096872003376,19.434941776148893,18.3845477345934,20.4413078193243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.604210677376553,23.81161744489956,23.19408917914148,22.48319324512583,23.752517901810062,21.920090055211336,23.14045173114601,22.42438782946824,21.92567508941998,23.30450587482237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,7.692104110506174,8.265546210913547,7.910146182416064,8.123979972157573,7.997589577858247,3.512979334016007,5.759731305125908,5.108486357216838,4.464581827459648,6.407115109475723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.81301114674375,11.301779897788244,9.641339038860815,10.008570090194207,10.851159763850958,5.02603092401167,7.526340612209078,7.057742702547047,5.699279094249947,9.047972845878068,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.991008332905443,12.87401106693893,11.97492331568105,10.633826810626354,13.068146668668737,7.2501304431096,9.778236873228837,9.138445124045363,7.4831475143022725,11.343531756062614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.162003515980317,15.18434077085972,14.233851904193472,12.719894799574654,16.048870722368612,10.647456580244713,13.550324577072095,12.568258872350302,10.437292654417899,14.461762289184403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,18.069508857627557,20.176116653249515,19.05360312393609,17.837017420334256,20.24053753597932,18.151882289623263,19.96810246583292,18.93480896209886,17.393107880462757,20.22384866759932,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.314013844857815,23.60737816260168,22.965146111684042,22.25409158678305,23.599953198116715,21.313617774152046,22.40224955966601,22.018381624395293,21.088227105978227,22.58943468767587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.85,7.692104110506174,8.265546210913547,7.7760687220534495,8.12714574698637,8.000755352687046,2.95115799664139,5.573699371970819,4.928362318338904,4.380270907894888,6.312912188168829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.605116407501756,11.391921533546034,9.597065428968609,10.014889813432209,10.747157120627229,4.530159419466289,7.033104974838676,6.920924513934644,5.283938949690869,8.596922184208399,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.991008332905443,12.87401106693893,11.97492331568105,10.411134207358085,13.068146668668737,5.969685218213203,9.053949001992622,8.365212657677034,6.537487826525148,10.46217029103741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.162003515980317,15.113173358664664,14.233851904193472,12.621467904037571,16.048870722368612,9.37517392757281,12.962710699455291,11.832474479343361,9.601390893651214,13.905593673514641,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.987709869667064,20.10944353425716,18.925072611525923,17.588747492423437,20.160611744798622,17.139006860092998,19.441080973332728,18.438543147472963,17.068889323406946,19.900413082380684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.25351957680845,23.525643721389574,22.87042872715336,22.182111311794465,23.49323154223787,20.543949981965447,21.8993204894301,21.328290760696387,20.29233464966205,22.248057695081734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.9,7.698753069132934,8.32102564659111,7.713030345725033,8.12714574698637,8.000755352687046,2.7979069064189597,4.827672973237113,4.524105045331693,4.220129758771727,6.105601808166831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.607469029221393,11.39427415526567,9.611033438915175,10.014889813432209,10.756987570285066,4.12353514138611,6.777674029994491,6.356774302639947,4.715761420148609,8.584163431245598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.991008332905443,12.87401106693893,11.87550182670278,10.424709855776758,13.068840183995274,5.033122704022329,8.21971454990877,7.8681603971908345,5.686627606543275,9.872055899656814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.173252813945231,15.113173358664664,14.233851904193472,12.457555324840957,15.961727161941031,8.157248512346332,12.243102838756316,10.899630096889577,8.375373567159329,13.085132307400198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.48933737806309,19.81460839146755,18.606168137831723,17.243801752519246,20.035635296388737,16.288086020604148,18.84186874975567,17.701404889858544,16.00710539664711,19.22697935781965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.098229567099768,23.36211771335922,22.702941675073525,22.054885976345062,23.425955973976862,19.36584120097002,21.34412161312549,20.650019253531372,19.434786167654913,21.7286933700691,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.95,7.698753069132934,8.32102564659111,7.713030345725033,8.12714574698637,8.000755352687046,2.6009774174305145,3.7370256338388232,4.262073654830474,3.4475196670871275,5.572538923291594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.607469029221393,11.395771027674767,9.612530311324274,10.014889813432209,10.766587970432637,3.0377694266103563,5.8706498935989355,5.542076152024013,4.208110236518458,7.266164580433106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.991008332905443,12.87401106693893,11.758189193510963,10.424709855776758,13.164270218242851,3.9755671955897305,7.538221534733367,7.032128642448879,4.968939843731343,9.246424998217467,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.08004718999313,15.113173358664664,14.233851904193472,12.37621898765852,15.996720778043535,6.8055359693743585,10.77860823473267,9.83292196935572,7.69112596457628,12.279809691433801,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.17118643602017,19.3708144480878,18.41721620221211,16.797445594220783,19.52303951614808,14.779544005073578,18.02101552083386,16.93934038467469,15.219148618102247,18.300748072085504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22.021166562268895,23.27652710292843,22.555710730847302,22.017299158668322,23.394956270447647,18.27732017360372,20.34597091900695,19.795596658094844,18.211525395792204,20.809099988749253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.99,7.698753069132934,8.231370143313816,7.713030345725033,8.18412810720356,8.000755352687046,2.134903992325742,3.222673692936732,3.950225557158601,2.908104347726478,5.401398983897848,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.50244259011121,11.290744588564586,9.612530311324274,10.014889813432209,10.782882481175482,2.5307770805802927,4.164278032145239,4.135474789658817,3.4355709923525772,6.70483242964526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.991008332905443,12.87401106693893,11.758189193510963,10.424709855776758,13.164270218242851,3.004252305518679,6.040448531421574,5.874337185234148,4.008759979872632,8.001366849878206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.034358751140534,15.124345384322634,14.05489181145673,12.37621898765852,15.996720778043535,4.615210597313254,9.005524707500859,7.864052976055942,5.64246109077624,10.586926962742377,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.9293788418573,19.37641128411023,18.325835124661314,16.475407987440043,19.624287267214093,12.738782891975175,16.08333515912028,14.914153055238078,13.009269695620565,17.12011459001782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,21.903515846635237,23.217143889980782,22.548689834760218,21.979535121604787,23.39785649466369,16.120108295140994,19.242477744154147,18.358304740928922,16.741651681474274,19.892477477568807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> FinalCostNormal.csv <==
P,2404,2414,2424,2434,2444,2454,2464,1604,1614,1624,1634,1644,1654,1664,1204,1214,1224,1234,1244,1254,1264,804,814,824,834,844,854,864,404,414,424,434,444,454,464
0.15,2.7702370080200396,2.879522330579901,3.786548066225734,3.0249902949094722,3.7704634033379114,2.5906182234035167,2.62332049315984,2.248692090977809,2.246447702267282,3.362369567085973,2.4904402047981034,3.6191114406620217,2.2542981057426563,2.1962342249117612,1.8922935876798765,1.8982280937066314,3.00748605208779,2.0434406415684245,3.36085235431786,1.8953016467158341,1.7387695257760312,1.2260888656633397,1.1106705623017619,2.1274918929883104,1.4730354321245913,2.9244218225288856,1.0936989015852658,1.137336712264813,0.5180798611642088,0.3515112253257014,0.7596506078273201,0.6601978294147761,1.511460828487627,0.3538376443804786,0.29167368841286867
0.2,2.7702370080200396,2.8268711318960738,0.0,0.0,0.0,0.0,0.0,2.2523658518691807,2.088737951560823,0.0,0.0,0.0,0.0,0.0,1.7470465564848217,1.9123339080397819,0.0,0.0,0.0,0.0,0.0,1.1903720813869725,1.2218824369227967,0.0,0.0,0.0,0.0,0.0,0.3233361502271529,0.34014960055885674,0.0,0.0,0.0,0.0,0.0
0.25,2.7702370080200396,2.8268711318960738,0.0,0.0,0.0,0.0,0.0,2.2523658518691807,2.2666219776103835,0.0,0.0,0.0,0.0,0.0,1.8035781233750219,1.8922935876798765,0.0,0.0,0.0,0.0,0.0,1.308779778011351,1.1764962870544613,0.0,0.0,0.0,0.0,0.0,0.35538535805470006,0.38013833758002136,0.0,0.0,0.0,0.0,0.0
0.3,2.7702370080200396,2.7702370080200396,0.0,0.0,0.0,0.0,0.0,2.31608851033472,2.248692090977809,0.0,0.0,0.0,0.0,0.0,2.112058778609794,1.7470465564848217,0.0,0.0,0.0,0.0,0.0,1.331855844753542,1.1903720813869725,0.0,0.0,0.0,0.0,0.0,0.4069059651006783,0.4069059651006783,0.0,0.0,0.0,0.0,0.0
0.35,2.7702370080200396,2.7702370080200396,0.0,0.0,0.0,0.0,0.0,2.515798914784861,2.2523658518691807,0.0,0.0,0.0,0.0,0.0,2.112058778609794,1.8452990929181707,0.0,0.0,0.0,0.0,0.0,1.5052062066343046,1.3357340490412444,0.0,0.0,0.0,0.0,0.0,0.38806810693145655,0.45050435025617314,0.0,0.0,0.0,0.0,0.0
0.4,2.7702370080200396,2.7702370080200396,0.0,0.0,0.0,0.0,0.0,2.47298808941841,2.2523658518691807,0.0,0.0,0.0,0.0,0.0,2.112058778609794,1.946004715153903,0.0,0.0,0.0,0.0,0.0,1.5691290703815426,1.331855844753542,0.0,0.0,0.0,0.0,0.0,0.4383701603214253,0.44521366208839075,0.0,0.0,0.0,0.0,0.0
0.45,2.7508340771632724,2.7508340771632724,0.0,0.0,0.0,0.0,0.0,2.524085355024173,2.5325378475365614,0.0,0.0,0.0,0.0,0.0,2.1381176866526923,2.081898644128183,0.0,0.0,0.0,0.0,0.0,1.5691290703815426,1.5070259539127797,0.0,0.0,0.0,0.0,0.0,0.5842808327286413,0.4383701603214253,0.0,0.0,0.0,0.0,0.0
0.5,2.8483946491765852,2.8483946491765852,0.0,0.0,0.0,0.0,0.0,2.524085355024173,2.5473836125083924,0.0,0.0,0.0,0.0,0.0,2.3325853375217678,2.112058778609794,0.0,0.0,0.0,0.0,0.0,1.6681317368242516,1.5251882219468418,0.0,0.0,0.0,0.0,0.0,0.6107659091451102,0.5047205577313383,0.0,0.0,0.0,0.0,0.0


==> FinalCostShifted.csv <==
P,2404,2414,2424,2434,2444,2454,2464,1604,1614,1624,1634,1644,1654,1664,1204,1214,1224,1234,1244,1254,1264,804,814,824,834,844,854,864,404,414,424,434,444,454,464
0.15,2.089846472227044,2.30934284346406,3.372548438606635,2.4088522293536863,3.4093089289869054,1.9705991544173491,2.216212863123194,1.5841728075280654,1.5551710654875477,2.8911527160005877,1.8413726924354241,3.146553800995686,1.5926631267786624,1.4045169261385662,1.308076908633725,1.0805605216464984,2.4959063196647384,1.3706820272892262,2.839605302469326,1.0338370843551627,1.124295766837312,0.41485436506767476,0.329293478771565,1.4527829200762867,0.6893060993499419,2.311067286062226,0.35829239937186597,0.3529616857967286,-0.1398608068667617,-0.535405092773452,-0.18384436132473853,-0.2416434967773682,0.7347172464021482,-0.6157306991779566,-0.6803413108229737
0.2,2.089846472227044,2.230315643271476,0.0,0.0,0.0,0.0,0.0,1.6315791154702401,1.465467289360927,0.0,0.0,0.0,0.0,0.0,1.308076908633725,1.0515123338181138,0.0,0.0,0.0,0.0,0.0,0.3113076699985071,0.33892424130421783,0.0,0.0,0.0,0.0,0.0,-0.49477536165382047,-0.5340939006231924,0.0,0.0,0.0,0.0,0.0
0.25,2.089846472227044,2.186372133983874,0.0,0.0,0.0,0.0,0.0,1.6315791154702401,1.4660129420978818,0.0,0.0,0.0,0.0,0.0,1.2413517954888187,1.1072016453369378,0.0,0.0,0.0,0.0,0.0,0.3199906758510582,0.35681029246179835,0.0,0.0,0.0,0.0,0.0,-0.535405092773452,-0.5428064579359728,0.0,0.0,0.0,0.0,0.0
0.3,2.107753099385669,2.186372133983874,0.0,0.0,0.0,0.0,0.0,1.583025080911826,1.5212238320736229,0.0,0.0,0.0,0.0,0.0,1.0515123338181138,1.1419542414636508,0.0,0.0,0.0,0.0,0.0,0.35022583004001,0.48487718987666234,0.0,0.0,0.0,0.0,0.0,-0.5856261329648478,-0.4938018252536806,0.0,0.0,0.0,0.0,0.0
0.35,2.225382028142061,2.242878013440678,0.0,0.0,0.0,0.0,0.0,1.5551710654875477,1.5250342921531455,0.0,0.0,0.0,0.0,0.0,1.0515123338181138,1.009129205789845,0.0,0.0,0.0,0.0,0.0,0.4076913315289611,0.5008033546721287,0.0,0.0,0.0,0.0,0.0,-0.5856261329648478,-0.42405615137310937,0.0,0.0,0.0,0.0,0.0
0.4,2.1669122057940102,2.2145224562996986,0.0,0.0,0.0,0.0,0.0,1.465467289360927,1.5868370679269188,0.0,0.0,0.0,0.0,0.0,1.0515123338181138,1.236054559634342,0.0,0.0,0.0,0.0,0.0,0.35724391225650826,0.5071463798050166,0.0,0.0,0.0,0.0,0.0,-0.5834608331641719,-0.46121215002765875,0.0,0.0,0.0,0.0,0.0
0.45,2.1669122057940102,2.2034366743285894,0.0,0.0,0.0,0.0,0.0,1.4660129420978818,1.863526534096045,0.0,0.0,0.0,0.0,0.0,1.1519755116895563,1.2633442148720957,0.0,0.0,0.0,0.0,0.0,0.35724391225650826,0.6594999551698526,0.0,0.0,0.0,0.0,0.0,-0.5083122873353217,-0.3749306631907845,0.0,0.0,0.0,0.0,0.0
0.5,2.1669122057940102,2.2034366743285894,0.0,0.0,0.0,0.0,0.0,1.4660129420978818,1.9344321011226995,0.0,0.0,0.0,0.0,0.0,1.1928551173026642,1.3066009603615258,0.0,0.0,0.0,0.0,0.0,0.5008033546721287,0.7572176693941352,0.0,0.0,0.0,0.0,0.0,-0.42405615137310937,-0.35586791593708966,0.0,0.0,0.0,0.0,0.0


==> FinalCostUniform.csv <==
P,2404,2414,2424,2434,2444,2454,2464,1604,1614,1624,1634,1644,1654,1664,1204,1214,1224,1234,1244,1254,1264,804,814,824,834,844,854,864,404,414,424,434,444,454,464
0.15,2.625120537855738,2.6742753851502092,3.676190918972002,2.9711276075018644,3.790827452271984,2.5233912004499732,2.485795013883956,2.2086073576255165,2.22235118292702,3.2833372569467043,2.5466116268767904,3.520433286837481,2.2324648646993683,2.0415986032404376,1.5451555333862754,1.7504145879781678,2.9098696634438794,2.0421104796948044,3.1078069672399184,1.64221049460112,1.507956116460957,1.1032202131556053,1.1465286620746946,2.154175553463842,1.2705079537070432,2.880425513810255,1.0641708574528095,0.8472800261862684,0.11991423716697679,0.14628352840898495,0.8359670470352539,0.5589847462450588,1.3856011780549873,0.3752462066880703,0.1570323834882998
0.2,2.625120537855738,2.6742753851502092,0.0,0.0,0.0,0.0,0.0,2.2086073576255165,2.1710120492950646,0.0,0.0,0.0,0.0,0.0,1.5451555333862754,1.6591659911436811,0.0,0.0,0.0,0.0,0.0,1.2027125702117822,1.1032202131556053,0.0,0.0,0.0,0.0,0.0,0.3290134195334979,0.16710543005495668,0.0,0.0,0.0,0.0,0.0
0.25,2.625120537855738,2.8452715169137646,0.0,0.0,0.0,0.0,0.0,2.2086073576255165,2.2057273285245964,0.0,0.0,0.0,0.0,0.0,1.5451555333862754,1.5451555333862754,0.0,0.0,0.0,0.0,0.0,1.1459805804950969,1.1329671397486634,0.0,0.0,0.0,0.0,0.0,0.371048898760803,0.3627830568311953,0.0,0.0,0.0,0.0,0.0
0.3,2.625120537855738,2.776856186149226,0.0,0.0,0.0,0.0,0.0,2.1710120492950646,2.2516911254075547,0.0,0.0,0.0,0.0,0.0,1.9382872095898944,1.9382872095898944,0.0,0.0,0.0,0.0,0.0,1.1510719091373978,1.1459805804950969,0.0,0.0,0.0,0.0,0.0,0.3897875284423878,0.3897875284423878,0.0,0.0,0.0,0.0,0.0
0.35,2.625120537855738,2.780985418502782,0.0,0.0,0.0,0.0,0.0,2.1710120492950646,2.253888402369884,0.0,0.0,0.0,0.0,0.0,1.872045372212179,1.872045372212179,0.0,0.0,0.0,0.0,0.0,1.2850696590359176,1.1998581444490006,0.0,0.0,0.0,0.0,0.0,0.3897875284423878,0.3897875284423878,0.0,0.0,0.0,0.0,0.0
0.4,2.625120537855738,2.780985418502782,0.0,0.0,0.0,0.0,0.0,2.2057273285245964,2.3410073831692,0.0,0.0,0.0,0.0,0.0,1.872045372212179,1.8972440187841064,0.0,0.0,0.0,0.0,0.0,1.2850696590359176,1.1789505784456422,0.0,0.0,0.0,0.0,0.0,0.4130787847582371,0.47656645747743503,0.0,0.0,0.0,0.0,0.0
0.45,2.625120537855738,2.780985418502782,0.0,0.0,0.0,0.0,0.0,2.253888402369884,2.5587333978326936,0.0,0.0,0.0,0.0,0.0,1.8972440187841064,1.9482055182661677,0.0,0.0,0.0,0.0,0.0,1.2982681603088693,1.2850696590359176,0.0,0.0,0.0,0.0,0.0,0.5615165073644369,0.5797513198334677,0.0,0.0,0.0,0.0,0.0
0.5,2.625120537855738,2.8148970636147825,0.0,0.0,0.0,0.0,0.0,2.253888402369884,2.5470859930304157,0.0,0.0,0.0,0.0,0.0,1.8972440187841064,2.0491395473617655,0.0,0.0,0.0,0.0,0.0,1.2254502574578805,1.2254502574578805,0.0,0.0,0.0,0.0,0.0,0.6291770470911459,0.5546253697253964,0.0,0.0,0.0,0.0,0.0


==> FinalPVUniform.csv <==
P,2404,2414,2424,2434,2444,2454,2464,1604,1614,1624,1634,1644,1654,1664,1204,1214,1224,1234,1244,1254,1264,804,814,824,834,844,854,864,404,414,424,434,444,454,464
0.15,0.8111721661619135,0.8116245710370785,0.7834239515992126,0.8016734776033725,0.7756187389926832,0.8102718428717387,0.8187511961036164,0.8356404702052538,0.8350878281666013,0.8001987251214037,0.8141234246737082,0.7827196321763235,0.8272020995282913,0.8409882866204951,0.8518069036098688,0.8441047661898619,0.8196103084000097,0.8332667924006105,0.7984394908575023,0.8470274725855538,0.858457636480917,0.8733431039810687,0.8690352302631928,0.8442691051045993,0.8584717829485393,0.8130608602414049,0.8741319555085989,0.883954131518976,0.9091009276021426,0.9073361516122109,0.8911382816937438,0.8847365345312119,0.8635012069161061,0.9025965199273318,0.912321354474406
0.2,0.8111721661619135,0.8116245710370785,0.0,0.0,0.0,0.0,0.0,0.8356404702052538,0.8356402919938217,0.0,0.0,0.0,0.0,0.0,0.8518069036098688,0.8464444538473377,0.0,0.0,0.0,0.0,0.0,0.870724902749735,0.8733431039810687,0.0,0.0,0.0,0.0,0.0,0.9042954657215453,0.9068165268875821,0.0,0.0,0.0,0.0,0.0
0.25,0.8111721661619135,0.8134320593329709,0.0,0.0,0.0,0.0,0.0,0.8356404702052538,0.8349488705966756,0.0,0.0,0.0,0.0,0.0,0.8518069036098688,0.8518069036098688,0.0,0.0,0.0,0.0,0.0,0.8696991217743003,0.8725316583155387,0.0,0.0,0.0,0.0,0.0,0.9019476417201832,0.9036084273746862,0.0,0.0,0.0,0.0,0.0
0.3,0.8111721661619135,0.8138503722268816,0.0,0.0,0.0,0.0,0.0,0.8356402919938217,0.8314764378365691,0.0,0.0,0.0,0.0,0.0,0.8449280581406616,0.8449280581406616,0.0,0.0,0.0,0.0,0.0,0.8698430478250827,0.8696991217743003,0.0,0.0,0.0,0.0,0.0,0.9009589418929378,0.9009589418929378,0.0,0.0,0.0,0.0,0.0
0.35,0.8111721661619135,0.8145214869815975,0.0,0.0,0.0,0.0,0.0,0.8356402919938217,0.8310869059277688,0.0,0.0,0.0,0.0,0.0,0.8458412037527122,0.8458412037527122,0.0,0.0,0.0,0.0,0.0,0.866812012052172,0.8680786412877634,0.0,0.0,0.0,0.0,0.0,0.9009589418929378,0.9009589418929378,0.0,0.0,0.0,0.0,0.0
0.4,0.8111721661619135,0.8145214869815975,0.0,0.0,0.0,0.0,0.0,0.8349488705966756,0.8261350388064856,0.0,0.0,0.0,0.0,0.0,0.8458412037527122,0.8457867266182288,0.0,0.0,0.0,0.0,0.0,0.866812012052172,0.8725709551586026,0.0,0.0,0.0,0.0,0.0,0.8997345138416051,0.8978415342383818,0.0,0.0,0.0,0.0,0.0
0.45,0.8111721661619135,0.8145214869815975,0.0,0.0,0.0,0.0,0.0,0.8310869059277688,0.822700305091462,0.0,0.0,0.0,0.0,0.0,0.8457867266182288,0.8427870918925491,0.0,0.0,0.0,0.0,0.0,0.8658201339203117,0.866812012052172,0.0,0.0,0.0,0.0,0.0,0.8976548968945882,0.8968359750866641,0.0,0.0,0.0,0.0,0.0
0.5,0.8111721661619135,0.8102809185105465,0.0,0.0,0.0,0.0,0.0,0.8310869059277688,0.8230641348330776,0.0,0.0,0.0,0.0,0.0,0.8457867266182288,0.8393172416986013,0.0,0.0,0.0,0.0,0.0,0.8676781953016558,0.8676781953016558,0.0,0.0,0.0,0.0,0.0,0.8950276789721451,0.895970924409939,0.0,0.0,0.0,0.0,0.0


==> SimpleThreshold.csv <==
i,once,norm,low,high,opt
0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0
22,0.0011006612271468041,0.0011006612271468041,0.0011006612271468041,0.0011006612271468041,0.0011006612271468041
23,0.004546903590800955,0.004546903590800955,0.004546903590800955,0.004546903590800955,0.004546903590800955
24,0.011179019720579442,0.011179019720579442,0.011179019720579442,0.011179019720579442,0.011179019720579442
25,0.02907775734374063,0.02907775734374063,0.02907775734374063,0.02907775734374063,0.02907775734374063
26,0.07509377300894926,0.07509377300894926,0.07509377300894926,0.07509377300894926,0.07509377300894926
27,0.15727208759506084,0.15727208759506084,0.15727208759506084,0.15727208759506084,0.15727208759506084
28,0.3026910752494707,0.3026910752494707,0.3026910752494707,0.3026910752494707,0.3026910752494707
29,0.4218150102084188,0.4218150102084188,0.4218150102084188,0.4218150102084188,0.4218150102084188
30,0.6072801368309081,0.6072801368309081,0.6072801368309081,0.6072801368309081,0.6072801368309081
31,0.777999045054074,0.777999045054074,0.777999045054074,0.777999045054074,0.777999045054074
32,1.047531338719665,1.047531338719665,1.047531338719665,1.047531338719665,1.047531338719665
33,1.2752023880923549,1.2752023880923549,0.49457253880505725,1.2752023880923549,1.2752023880923549
34,1.2149935893088493,1.2149935893088493,0.7075945654700635,1.2149935893088493,1.2149935893088493
35,1.4842680197785272,1.4842680197785272,1.201493394544443,1.4842680197785272,1.4842680197785272
36,1.4467170177814834,0.43837847275540653,0.43837847275540653,1.4467170177814834,0.43837847275540653
37,1.756473023932898,1.1155263152989394,1.1155263152989394,1.756473023932898,1.1155263152989394
38,1.7399396941447995,1.384900359766056,0.5301100330189024,0.5301100330189024,1.384900359766056
39,1.94616128064478,1.7672019732418658,1.2029198495331914,1.2029198495331914,1.7672019732418658
40,2.12664685128157,0.830683897607742,0.830683897607742,1.7302340314970799,0.830683897607742
41,2.125458893774556,1.3264603097117447,1.3264603097117447,0.682611507843458,1.3264603097117447
42,2.328901219303386,1.9056191158384301,0.9332433336416259,1.4564498115227833,1.9056191158384301
43,2.1556783439850618,0.5902395993333385,0.5902395993333385,1.6846026592319245,0.5902395993333385
44,2.3298521745332623,1.402825236411096,1.402825236411096,0.95747011820123,1.402825236411096
45,2.5865646664019906,2.09773463210804,1.0536270598052182,1.7861839410137885,2.09773463210804
46,2.6373603120514635,0.9306575554545566,0.9306575554545566,0.9306575554545566,0.9306575554545566
47,2.7671262289889804,1.7374816048641968,1.0288933453672024,1.7374816048641968,1.7374816048641968
48,2.630542597325383,0.8323487212978051,0.8323487212978051,0.8323487212978051,2.0985777705483533
49,1.1429212737487773,1.1429212737487773,1.1429212737487773,1.1429212737487773,1.1429212737487773
50,1.917109305617584,1.917109305617584,1.0433212417342252,1.917109305617584,1.917109305617584
51,2.2808135367888367,0.906248308585528,1.6865547588954848,0.906248308585528,0.906248308585528
52,2.514587399034141,1.6629258636076645,2.1961050375961437,1.6629258636076645,1.6629258636076645
53,2.4201875541758016,0.7866413615857502,2.257635834947252,1.9759737693440438,0.7866413615857502
54,2.1756480195307537,1.22132559293454,2.0946720086764907,0.6398286924144703,1.22132559293454
55,2.3809020373289735,1.8952905492371235,2.3486881194411757,1.5025982024129032,1.8952905492371235
56,2.343721104791312,0.8542492374773127,2.3283040306559855,1.9150956549750608,0.8542492374773127
57,2.3030207955035538,1.428023741452407,2.3030207955035538,0.7932745596477568,1.428023741452407
58,2.3707443200778506,1.9335487211200384,2.3707443200778506,1.5067933509456157,1.9335487211200384
59,2.358752991735467,0.839107119973673,2.358752991735467,1.9206163031089205,0.839107119973673
60,2.430873113177739,1.5561998894051148,2.430873113177739,0.9383617461035274,1.5561998894051148
61,2.0432398887560677,0.5096808466369265,2.0432398887560677,1.1983854189277838,0.5096808466369265
62,1.96849116847855,1.0835114873146279,1.96849116847855,1.545069422720275,1.0835114873146279
63,1.7799092309870899,1.3576100802453919,1.7799092309870899,1.588280325551954,1.3576100802453919
64,1.739105031954726,1.543315626574077,1.739105031954726,1.65697684559785,1.543315626574077
65,1.6445285353682164,0.5733099871709646,1.6445285353682164,1.6142677366271416,0.5733099871709646
66,1.3165997998741361,0.7332872973754596,1.3165997998741361,1.3074283608117205,0.7332872973754596
67,1.3116785161711664,1.028891775579948,1.3116785161711664,1.3116785161711664,1.028891775579948
68,1.0892904843424582,0.9676471200443086,1.0892904843424582,1.0892904843424582,0.3281081030003684
69,0.9972421061219297,0.9440682512240905,0.9972421061219297,0.9972421061219297,0.575294735704247
70,0.8915353903523344,0.8742331502957279,0.8915353903523344,0.8915353903523344,0.7086489961894066
71,0.7243094112201331,0.7190923373979301,0.7243094112201331,0.7243094112201331,0.6514242265315695
72,0.5680998014000108,0.5680998014000108,0.5680998014000108,0.5680998014000108,0.540539030392599
73,0.3978924168395205,0.3978924168395205,0.3978924168395205,0.3978924168395205,0.38972130537669813
74,0.21481673083268482,0.21481673083268482,0.21481673083268482,0.21481673083268482,0.21234207557167462
75,0.07732853523721755,0.07732853523721755,0.07732853523721755,0.07732853523721755,0.07732853523721755
76,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0

